Intensity mapping with neutral hydrogen and the Hidden Valley simulations

This paper introduces the Hidden Valley simulations, a set of trillion-particle N-body simulations in gigaparsec volumes aimed at intensity mapping science. We present details of the simulations and their convergence, then specialize to the study of 21-cm fluctuations between redshifts 2 and 6. Neutral hydrogen is assigned to halos using three prescriptions, and we investigate the clustering in real and redshift-space at the 2-point level. In common with earlier work we find the bias of HI increases from near 2 at z = 2 to 4 at z = 6, becoming more scale dependent at high z. The level of scale-dependence and decorrelation with the matter field are as predicted by perturbation theory. Due to the low mass of the hosting halos, the impact of fingers of god is small on the range relevant for proposed 21-cm instruments. We show that baryon acoustic oscillations and redshift-space distortions could be well measured by such instruments. Taking advantage of the large simulation volume, we assess the impact of fluctuations in the ultraviolet background, which change HI clustering primarily at large scales.

==> data/README.txt <==
I've put a data directory here for holding some "common" files that might be useful.

For example, we could put the linear theory P(k) used to generate the ICs.
We could put a list of growth function/growth rate vs. z.
We could have some "fiducuial" mass functions we'll use for assessing convergence (e.g. S-T).
Etc.

==> data/boss_bDLA.txt <==
# b_{DLA} data from Table 2 of Perez-Rafols et al. (2018; MNRAS 473, 3019).
# We see no evidence of scale-dependent bias at z~2ish down to 5Mpc/h, so
# we use the r_{min}=5Mpc/h data.
# z	b_{DLA}		err
2.2 	2.36		0.17
2.4	1.90		0.18
3.0	1.92		0.20


==> data/omega_HI_obs.txt <==
# OmegaHI values taken from Table 5 of Crighton+15.
# These use the rho_crit(z=0) definition, so you need
# to divide by E^2(z) for LCDM(0.3) to get "normal" Omega's.
#
#  z	10^3 OmHI	1-sigma
0.0	0.375		0.061
0.1	0.33		0.05
0.2	0.34		0.09
0.24	0.70		0.31
1.25	0.86		0.29
2.15	0.872		0.044
2.45	0.765		0.035
2.75	0.914		0.044
3.05	0.966		0.070
3.35	1.11		0.11
3.90	0.82		0.30
4.70	0.77		0.30


==> data/pklin_0.1429.txt <==
    7.38550e-05     1.04935e+01
    7.43673e-05     1.05639e+01
    7.48832e-05     1.06348e+01
    7.54027e-05     1.07062e+01
    7.59258e-05     1.07780e+01
    7.64525e-05     1.08504e+01
    7.69829e-05     1.09232e+01
    7.75169e-05     1.09965e+01
    7.80547e-05     1.10704e+01
    7.85961e-05     1.11447e+01
    7.91414e-05     1.12195e+01
    7.96904e-05     1.12949e+01
    8.02432e-05     1.13707e+01
    8.07999e-05     1.14471e+01
    8.13604e-05     1.15240e+01
    8.19248e-05     1.16014e+01
    8.24931e-05     1.16793e+01
    8.30654e-05     1.17577e+01
    8.36416e-05     1.18367e+01
    8.42219e-05     1.19161e+01
    8.48061e-05     1.19962e+01
    8.53944e-05     1.20767e+01
    8.59868e-05     1.21578e+01
    8.65833e-05     1.22394e+01
    8.71840e-05     1.23216e+01
    8.77888e-05     1.24043e+01
    8.83978e-05     1.24876e+01
    8.90110e-05     1.25714e+01
    8.96285e-05     1.26558e+01
    9.02503e-05     1.27407e+01
    9.08764e-05     1.28262e+01
    9.15068e-05     1.29123e+01
    9.21416e-05     1.29990e+01
    9.27808e-05     1.30863e+01
    9.34244e-05     1.31741e+01
    9.40725e-05     1.32625e+01
    9.47251e-05     1.33516e+01
    9.53822e-05     1.34412e+01
    9.60439e-05     1.35315e+01
    9.67102e-05     1.36224e+01
    9.73811e-05     1.37139e+01
    9.80566e-05     1.38060e+01
    9.87369e-05     1.38988e+01
    9.94218e-05     1.39922e+01
    1.00112e-04     1.40862e+01
    1.00806e-04     1.41808e+01
    1.01505e-04     1.42761e+01
    1.02209e-04     1.43719e+01
    1.02919e-04     1.44684e+01
    1.03632e-04     1.45655e+01
    1.04351e-04     1.46632e+01
    1.05075e-04     1.47616e+01
    1.05804e-04     1.48606e+01
    1.06538e-04     1.49603e+01
    1.07277e-04     1.50606e+01
    1.08021e-04     1.51616e+01
    1.08771e-04     1.52633e+01
    1.09525e-04     1.53657e+01
    1.10285e-04     1.54689e+01
    1.11050e-04     1.55727e+01
    1.11821e-04     1.56773e+01
    1.12596e-04     1.57826e+01
    1.13377e-04     1.58887e+01
    1.14164e-04     1.59954e+01
    1.14956e-04     1.61029e+01
    1.15753e-04     1.62111e+01
    1.16556e-04     1.63200e+01
    1.17365e-04     1.64296e+01
    1.18179e-04     1.65400e+01
    1.18999e-04     1.66510e+01
    1.19825e-04     1.67628e+01
    1.20656e-04     1.68753e+01
    1.21493e-04     1.69885e+01
    1.22336e-04     1.71025e+01
    1.23184e-04     1.72173e+01
    1.24039e-04     1.73328e+01
    1.24899e-04     1.74491e+01
    1.25766e-04     1.75661e+01
    1.26638e-04     1.76840e+01
    1.27517e-04     1.78027e+01
    1.28401e-04     1.79221e+01
    1.29292e-04     1.80424e+01
    1.30189e-04     1.81635e+01
    1.31092e-04     1.82854e+01
    1.32001e-04     1.84081e+01
    1.32917e-04     1.85316e+01
    1.33839e-04     1.86560e+01
    1.34768e-04     1.87812e+01
    1.35703e-04     1.89072e+01
    1.36644e-04     1.90341e+01
    1.37592e-04     1.91618e+01
    1.38546e-04     1.92904e+01
    1.39508e-04     1.94198e+01
    1.40475e-04     1.95501e+01
    1.41450e-04     1.96812e+01
    1.42431e-04     1.98132e+01
    1.43419e-04     1.99461e+01
    1.44414e-04     2.00799e+01
    1.45416e-04     2.02145e+01
    1.46425e-04     2.03501e+01
    1.47440e-04     2.04865e+01
    1.48463e-04     2.06239e+01
    1.49493e-04     2.07622e+01
    1.50530e-04     2.09014e+01
    1.51574e-04     2.10415e+01
    1.52626e-04     2.11826e+01
    1.53685e-04     2.13246e+01
    1.54751e-04     2.14675e+01
    1.55824e-04     2.16115e+01
    1.56905e-04     2.17564e+01
    1.57994e-04     2.19023e+01
    1.59090e-04     2.20492e+01
    1.60194e-04     2.21970e+01
    1.61305e-04     2.23459e+01
    1.62424e-04     2.24959e+01
    1.63551e-04     2.26469e+01
    1.64685e-04     2.27989e+01
    1.65828e-04     2.29520e+01
    1.66978e-04     2.31061e+01
    1.68136e-04     2.32613e+01
    1.69303e-04     2.34175e+01
    1.70477e-04     2.35748e+01
    1.71660e-04     2.37332e+01
    1.72851e-04     2.38925e+01
    1.74050e-04     2.40529e+01
    1.75257e-04     2.42143e+01
    1.76473e-04     2.43768e+01
    1.77697e-04     2.45403e+01
    1.78930e-04     2.47048e+01
    1.80171e-04     2.48704e+01
    1.81421e-04     2.50370e+01
    1.82680e-04     2.52048e+01
    1.83947e-04     2.53737e+01
    1.85223e-04     2.55438e+01
    1.86508e-04     2.57150e+01
    1.87802e-04     2.58874e+01
    1.89105e-04     2.60610e+01
    1.90416e-04     2.62357e+01
    1.91737e-04     2.64117e+01
    1.93067e-04     2.65889e+01
    1.94407e-04     2.67673e+01
    1.95755e-04     2.69469e+01
    1.97113e-04     2.71277e+01
    1.98481e-04     2.73097e+01
    1.99858e-04     2.74929e+01
    2.01244e-04     2.76772e+01
    2.02640e-04     2.78628e+01
    2.04046e-04     2.80496e+01
    2.05461e-04     2.82376e+01
    2.06887e-04     2.84269e+01
    2.08322e-04     2.86174e+01
    2.09767e-04     2.88092e+01
    2.11222e-04     2.90023e+01
    2.12688e-04     2.91967e+01
    2.14163e-04     2.93925e+01
    2.15649e-04     2.95896e+01
    2.17145e-04     2.97881e+01
    2.18651e-04     2.99879e+01
    2.20168e-04     3.01890e+01
    2.21695e-04     3.03916e+01
    2.23233e-04     3.05954e+01
    2.24782e-04     3.08006e+01
    2.26341e-04     3.10072e+01
    2.27911e-04     3.12150e+01
    2.29492e-04     3.14242e+01
    2.31084e-04     3.16347e+01
    2.32687e-04     3.18466e+01
    2.34302e-04     3.20598e+01
    2.35927e-04     3.22744e+01
    2.37564e-04     3.24904e+01
    2.39212e-04     3.27079e+01
    2.40871e-04     3.29268e+01
    2.42542e-04     3.31472e+01
    2.44225e-04     3.33692e+01
    2.45919e-04     3.35927e+01
    2.47625e-04     3.38178e+01
    2.49343e-04     3.40444e+01
    2.51072e-04     3.42726e+01
    2.52814e-04     3.45023e+01
    2.54568e-04     3.47336e+01
    2.56334e-04     3.49664e+01
    2.58112e-04     3.52008e+01
    2.59903e-04     3.54367e+01
    2.61706e-04     3.56741e+01
    2.63521e-04     3.59130e+01
    2.65349e-04     3.61535e+01
    2.67190e-04     3.63955e+01
    2.69044e-04     3.66390e+01
    2.70910e-04     3.68842e+01
    2.72789e-04     3.71309e+01
    2.74682e-04     3.73793e+01
    2.76587e-04     3.76294e+01
    2.78506e-04     3.78811e+01
    2.80438e-04     3.81345e+01
    2.82383e-04     3.83897e+01
    2.84342e-04     3.86465e+01
    2.86315e-04     3.89052e+01
    2.88301e-04     3.91655e+01
    2.90301e-04     3.94276e+01
    2.92315e-04     3.96915e+01
    2.94343e-04     3.99572e+01
    2.96385e-04     4.02246e+01
    2.98441e-04     4.04939e+01
    3.00511e-04     4.07649e+01
    3.02596e-04     4.10378e+01
    3.04695e-04     4.13125e+01
    3.06809e-04     4.15890e+01
    3.08937e-04     4.18673e+01
    3.11080e-04     4.21475e+01
    3.13238e-04     4.24294e+01
    3.15411e-04     4.27133e+01
    3.17599e-04     4.29989e+01
    3.19802e-04     4.32864e+01
    3.22021e-04     4.35758e+01
    3.24255e-04     4.38670e+01
    3.26504e-04     4.41601e+01
    3.28769e-04     4.44551e+01
    3.31050e-04     4.47521e+01
    3.33347e-04     4.50511e+01
    3.35659e-04     4.53520e+01
    3.37988e-04     4.56550e+01
    3.40332e-04     4.59601e+01
    3.42693e-04     4.62673e+01
    3.45071e-04     4.65765e+01
    3.47464e-04     4.68879e+01
    3.49875e-04     4.72015e+01
    3.52302e-04     4.75171e+01
    3.54746e-04     4.78348e+01
    3.57207e-04     4.81546e+01
    3.59685e-04     4.84765e+01
    3.62180e-04     4.88005e+01
    3.64692e-04     4.91265e+01
    3.67222e-04     4.94547e+01
    3.69770e-04     4.97849e+01
    3.72335e-04     5.01172e+01
    3.74918e-04     5.04516e+01
    3.77519e-04     5.07883e+01
    3.80138e-04     5.11271e+01
    3.82775e-04     5.14682e+01
    3.85430e-04     5.18115e+01
    3.88104e-04     5.21572e+01
    3.90796e-04     5.25052e+01
    3.93507e-04     5.28555e+01
    3.96237e-04     5.32083e+01
    3.98986e-04     5.35634e+01
    4.01754e-04     5.39209e+01
    4.04541e-04     5.42808e+01
    4.07347e-04     5.46431e+01
    4.10173e-04     5.50077e+01
    4.13018e-04     5.53748e+01
    4.15884e-04     5.57442e+01
    4.18769e-04     5.61160e+01
    4.21674e-04     5.64901e+01
    4.24599e-04     5.68667e+01
    4.27544e-04     5.72457e+01
    4.30510e-04     5.76272e+01
    4.33497e-04     5.80111e+01
    4.36504e-04     5.83976e+01
    4.39532e-04     5.87866e+01
    4.42581e-04     5.91781e+01
    4.45652e-04     5.95723e+01
    4.48743e-04     5.99691e+01
    4.51856e-04     6.03685e+01
    4.54991e-04     6.07706e+01
    4.58147e-04     6.11753e+01
    4.61325e-04     6.15827e+01
    4.64526e-04     6.19928e+01
    4.67748e-04     6.24056e+01
    4.70993e-04     6.28211e+01
    4.74260e-04     6.32393e+01
    4.77550e-04     6.36602e+01
    4.80863e-04     6.40839e+01
    4.84199e-04     6.45103e+01
    4.87558e-04     6.49395e+01
    4.90940e-04     6.53715e+01
    4.94346e-04     6.58063e+01
    4.97775e-04     6.62440e+01
    5.01228e-04     6.66844e+01
    5.04706e-04     6.71278e+01
    5.08207e-04     6.75740e+01
    5.11732e-04     6.80231e+01
    5.15282e-04     6.84752e+01
    5.18857e-04     6.89301e+01
    5.22456e-04     6.93881e+01
    5.26081e-04     6.98490e+01
    5.29730e-04     7.03129e+01
    5.33405e-04     7.07798e+01
    5.37105e-04     7.12498e+01
    5.40831e-04     7.17228e+01
    5.44583e-04     7.21990e+01
    5.48361e-04     7.26782e+01
    5.52165e-04     7.31606e+01
    5.55995e-04     7.36460e+01
    5.59852e-04     7.41347e+01
    5.63736e-04     7.46265e+01
    5.67647e-04     7.51214e+01
    5.71585e-04     7.56196e+01
    5.75550e-04     7.61209e+01
    5.79543e-04     7.66255e+01
    5.83563e-04     7.71333e+01
    5.87611e-04     7.76443e+01
    5.91688e-04     7.81585e+01
    5.95792e-04     7.86761e+01
    5.99925e-04     7.91970e+01
    6.04087e-04     7.97212e+01
    6.08278e-04     8.02488e+01
    6.12498e-04     8.07798e+01
    6.16747e-04     8.13142e+01
    6.21025e-04     8.18521e+01
    6.25333e-04     8.23935e+01
    6.29671e-04     8.29385e+01
    6.34039e-04     8.34869e+01
    6.38438e-04     8.40389e+01
    6.42867e-04     8.45945e+01
    6.47326e-04     8.51536e+01
    6.51817e-04     8.57163e+01
    6.56339e-04     8.62826e+01
    6.60892e-04     8.68525e+01
    6.65477e-04     8.74260e+01
    6.70093e-04     8.80031e+01
    6.74742e-04     8.85838e+01
    6.79422e-04     8.91682e+01
    6.84136e-04     8.97563e+01
    6.88882e-04     9.03482e+01
    6.93661e-04     9.09438e+01
    6.98473e-04     9.15432e+01
    7.03318e-04     9.21464e+01
    7.08197e-04     9.27535e+01
    7.13110e-04     9.33645e+01
    7.18057e-04     9.39795e+01
    7.23038e-04     9.45984e+01
    7.28054e-04     9.52212e+01
    7.33105e-04     9.58480e+01
    7.38190e-04     9.64789e+01
    7.43311e-04     9.71137e+01
    7.48468e-04     9.77525e+01
    7.53660e-04     9.83953e+01
    7.58888e-04     9.90422e+01
    7.64153e-04     9.96931e+01
    7.69454e-04     1.00348e+02
    7.74792e-04     1.01007e+02
    7.80166e-04     1.01670e+02
    7.85579e-04     1.02338e+02
    7.91028e-04     1.03009e+02
    7.96516e-04     1.03685e+02
    8.02041e-04     1.04365e+02
    8.07605e-04     1.05049e+02
    8.13208e-04     1.05738e+02
    8.18849e-04     1.06431e+02
    8.24530e-04     1.07128e+02
    8.30249e-04     1.07830e+02
    8.36009e-04     1.08536e+02
    8.41808e-04     1.09247e+02
    8.47648e-04     1.09962e+02
    8.53529e-04     1.10681e+02
    8.59450e-04     1.11405e+02
    8.65412e-04     1.12133e+02
    8.71415e-04     1.12866e+02
    8.77460e-04     1.13604e+02
    8.83547e-04     1.14346e+02
    8.89677e-04     1.15092e+02
    8.95849e-04     1.15843e+02
    9.02063e-04     1.16599e+02
    9.08321e-04     1.17360e+02
    9.14622e-04     1.18125e+02
    9.20967e-04     1.18895e+02
    9.27356e-04     1.19669e+02
    9.33789e-04     1.20449e+02
    9.40267e-04     1.21233e+02
    9.46790e-04     1.22022e+02
    9.53358e-04     1.22816e+02
    9.59971e-04     1.23614e+02
    9.66631e-04     1.24418e+02
    9.73337e-04     1.25227e+02
    9.80089e-04     1.26041e+02
    9.86888e-04     1.26859e+02
    9.93734e-04     1.27683e+02
    1.00063e-03     1.28512e+02
    1.00757e-03     1.29346e+02
    1.01456e-03     1.30185e+02
    1.02160e-03     1.31029e+02
    1.02868e-03     1.31878e+02
    1.03582e-03     1.32732e+02
    1.04301e-03     1.33591e+02
    1.05024e-03     1.34456e+02
    1.05753e-03     1.35326e+02
    1.06486e-03     1.36200e+02
    1.07225e-03     1.37080e+02
    1.07969e-03     1.37966e+02
    1.08718e-03     1.38856e+02
    1.09472e-03     1.39752e+02
    1.10231e-03     1.40653e+02
    1.10996e-03     1.41560e+02
    1.11766e-03     1.42472e+02
    1.12542e-03     1.43390e+02
    1.13322e-03     1.44314e+02
    1.14108e-03     1.45243e+02
    1.14900e-03     1.46178e+02
    1.15697e-03     1.47118e+02
    1.16500e-03     1.48064e+02
    1.17308e-03     1.49016e+02
    1.18122e-03     1.49973e+02
    1.18941e-03     1.50936e+02
    1.19766e-03     1.51905e+02
    1.20597e-03     1.52879e+02
    1.21434e-03     1.53859e+02
    1.22276e-03     1.54844e+02
    1.23124e-03     1.55835e+02
    1.23978e-03     1.56832e+02
    1.24838e-03     1.57834e+02
    1.25704e-03     1.58842e+02
    1.26576e-03     1.59856e+02
    1.27455e-03     1.60876e+02
    1.28339e-03     1.61902e+02
    1.29229e-03     1.62934e+02
    1.30126e-03     1.63972e+02
    1.31028e-03     1.65017e+02
    1.31937e-03     1.66067e+02
    1.32852e-03     1.67124e+02
    1.33774e-03     1.68187e+02
    1.34702e-03     1.69256e+02
    1.35637e-03     1.70332e+02
    1.36577e-03     1.71414e+02
    1.37525e-03     1.72502e+02
    1.38479e-03     1.73597e+02
    1.39440e-03     1.74699e+02
    1.40407e-03     1.75806e+02
    1.41381e-03     1.76921e+02
    1.42362e-03     1.78041e+02
    1.43349e-03     1.79168e+02
    1.44344e-03     1.80302e+02
    1.45345e-03     1.81441e+02
    1.46353e-03     1.82587e+02
    1.47369e-03     1.83739e+02
    1.48391e-03     1.84897e+02
    1.49420e-03     1.86062e+02
    1.50457e-03     1.87232e+02
    1.51501e-03     1.88409e+02
    1.52552e-03     1.89593e+02
    1.53610e-03     1.90783e+02
    1.54676e-03     1.91980e+02
    1.55749e-03     1.93184e+02
    1.56829e-03     1.94394e+02
    1.57917e-03     1.95612e+02
    1.59012e-03     1.96837e+02
    1.60116e-03     1.98070e+02
    1.61226e-03     1.99310e+02
    1.62345e-03     2.00557e+02
    1.63471e-03     2.01811e+02
    1.64605e-03     2.03072e+02
    1.65747e-03     2.04340e+02
    1.66897e-03     2.05614e+02
    1.68054e-03     2.06896e+02
    1.69220e-03     2.08184e+02
    1.70394e-03     2.09478e+02
    1.71576e-03     2.10780e+02
    1.72767e-03     2.12087e+02
    1.73965e-03     2.13402e+02
    1.75172e-03     2.14724e+02
    1.76387e-03     2.16052e+02
    1.77611e-03     2.17388e+02
    1.78843e-03     2.18731e+02
    1.80083e-03     2.20081e+02
    1.81333e-03     2.21439e+02
    1.82591e-03     2.22805e+02
    1.83857e-03     2.24178e+02
    1.85133e-03     2.25559e+02
    1.86417e-03     2.26947e+02
    1.87710e-03     2.28342e+02
    1.89012e-03     2.29746e+02
    1.90324e-03     2.31156e+02
    1.91644e-03     2.32574e+02
    1.92973e-03     2.33998e+02
    1.94312e-03     2.35430e+02
    1.95660e-03     2.36870e+02
    1.97017e-03     2.38316e+02
    1.98384e-03     2.39769e+02
    1.99760e-03     2.41230e+02
    2.01146e-03     2.42699e+02
    2.02541e-03     2.44175e+02
    2.03947e-03     2.45658e+02
    2.05361e-03     2.47149e+02
    2.06786e-03     2.48648e+02
    2.08220e-03     2.50155e+02
    2.09665e-03     2.51669e+02
    2.11119e-03     2.53191e+02
    2.12584e-03     2.54722e+02
    2.14059e-03     2.56260e+02
    2.15544e-03     2.57806e+02
    2.17039e-03     2.59359e+02
    2.18545e-03     2.60921e+02
    2.20061e-03     2.62490e+02
    2.21587e-03     2.64068e+02
    2.23124e-03     2.65653e+02
    2.24672e-03     2.67246e+02
    2.26231e-03     2.68847e+02
    2.27800e-03     2.70455e+02
    2.29381e-03     2.72072e+02
    2.30972e-03     2.73696e+02
    2.32574e-03     2.75328e+02
    2.34188e-03     2.76968e+02
    2.35812e-03     2.78616e+02
    2.37448e-03     2.80272e+02
    2.39095e-03     2.81935e+02
    2.40754e-03     2.83607e+02
    2.42424e-03     2.85286e+02
    2.44106e-03     2.86973e+02
    2.45799e-03     2.88667e+02
    2.47504e-03     2.90370e+02
    2.49221e-03     2.92081e+02
    2.50950e-03     2.93799e+02
    2.52691e-03     2.95526e+02
    2.54444e-03     2.97260e+02
    2.56209e-03     2.99002e+02
    2.57986e-03     3.00753e+02
    2.59776e-03     3.02511e+02
    2.61578e-03     3.04277e+02
    2.63393e-03     3.06052e+02
    2.65220e-03     3.07834e+02
    2.67060e-03     3.09624e+02
    2.68913e-03     3.11423e+02
    2.70778e-03     3.13230e+02
    2.72656e-03     3.15045e+02
    2.74548e-03     3.16867e+02
    2.76453e-03     3.18698e+02
    2.78370e-03     3.20537e+02
    2.80301e-03     3.22384e+02
    2.82246e-03     3.24239e+02
    2.84204e-03     3.26102e+02
    2.86175e-03     3.27972e+02
    2.88161e-03     3.29851e+02
    2.90160e-03     3.31737e+02
    2.92173e-03     3.33631e+02
    2.94199e-03     3.35532e+02
    2.96240e-03     3.37442e+02
    2.98295e-03     3.39359e+02
    3.00365e-03     3.41284e+02
    3.02448e-03     3.43217e+02
    3.04547e-03     3.45158e+02
    3.06659e-03     3.47107e+02
    3.08787e-03     3.49064e+02
    3.10929e-03     3.51030e+02
    3.13086e-03     3.53003e+02
    3.15258e-03     3.54984e+02
    3.17445e-03     3.56973e+02
    3.19647e-03     3.58970e+02
    3.21864e-03     3.60975e+02
    3.24097e-03     3.62988e+02
    3.26345e-03     3.65008e+02
    3.28609e-03     3.67036e+02
    3.30889e-03     3.69072e+02
    3.33184e-03     3.71116e+02
    3.35496e-03     3.73167e+02
    3.37823e-03     3.75225e+02
    3.40167e-03     3.77291e+02
    3.42526e-03     3.79365e+02
    3.44902e-03     3.81447e+02
    3.47295e-03     3.83536e+02
    3.49704e-03     3.85632e+02
    3.52130e-03     3.87736e+02
    3.54573e-03     3.89848e+02
    3.57033e-03     3.91968e+02
    3.59510e-03     3.94095e+02
    3.62004e-03     3.96229e+02
    3.64515e-03     3.98371e+02
    3.67044e-03     4.00519e+02
    3.69590e-03     4.02676e+02
    3.72154e-03     4.04839e+02
    3.74735e-03     4.07009e+02
    3.77335e-03     4.09187e+02
    3.79953e-03     4.11371e+02
    3.82588e-03     4.13562e+02
    3.85242e-03     4.15761e+02
    3.87915e-03     4.17966e+02
    3.90606e-03     4.20178e+02
    3.93316e-03     4.22397e+02
    3.96044e-03     4.24624e+02
    3.98792e-03     4.26857e+02
    4.01558e-03     4.29098e+02
    4.04344e-03     4.31345e+02
    4.07149e-03     4.33600e+02
    4.09973e-03     4.35862e+02
    4.12817e-03     4.38130e+02
    4.15681e-03     4.40405e+02
    4.18565e-03     4.42686e+02
    4.21468e-03     4.44974e+02
    4.24392e-03     4.47267e+02
    4.27336e-03     4.49566e+02
    4.30301e-03     4.51870e+02
    4.33286e-03     4.54179e+02
    4.36292e-03     4.56494e+02
    4.39318e-03     4.58815e+02
    4.42366e-03     4.61141e+02
    4.45435e-03     4.63474e+02
    4.48525e-03     4.65813e+02
    4.51636e-03     4.68159e+02
    4.54769e-03     4.70512e+02
    4.57924e-03     4.72873e+02
    4.61101e-03     4.75242e+02
    4.64299e-03     4.77618e+02
    4.67520e-03     4.80001e+02
    4.70764e-03     4.82390e+02
    4.74029e-03     4.84784e+02
    4.77318e-03     4.87181e+02
    4.80629e-03     4.89580e+02
    4.83963e-03     4.91980e+02
    4.87321e-03     4.94380e+02
    4.90701e-03     4.96779e+02
    4.94105e-03     4.99175e+02
    4.97533e-03     5.01593e+02
    5.00984e-03     5.04023e+02
    5.04460e-03     5.06446e+02
    5.07959e-03     5.08883e+02
    5.11483e-03     5.11317e+02
    5.15031e-03     5.13756e+02
    5.18604e-03     5.16204e+02
    5.22202e-03     5.18645e+02
    5.25824e-03     5.21106e+02
    5.29472e-03     5.23554e+02
    5.33145e-03     5.26020e+02
    5.36844e-03     5.28485e+02
    5.40568e-03     5.30952e+02
    5.44318e-03     5.33415e+02
    5.48094e-03     5.35900e+02
    5.51896e-03     5.38362e+02
    5.55725e-03     5.40848e+02
    5.59580e-03     5.43335e+02
    5.63462e-03     5.45818e+02
    5.67371e-03     5.48300e+02
    5.71306e-03     5.50795e+02
    5.75270e-03     5.53291e+02
    5.79260e-03     5.55780e+02
    5.83279e-03     5.58278e+02
    5.87325e-03     5.60767e+02
    5.91400e-03     5.63274e+02
    5.95502e-03     5.65780e+02
    5.99633e-03     5.68283e+02
    6.03793e-03     5.70788e+02
    6.07982e-03     5.73294e+02
    6.12199e-03     5.75797e+02
    6.16446e-03     5.78301e+02
    6.20723e-03     5.80819e+02
    6.25029e-03     5.83327e+02
    6.29365e-03     5.85830e+02
    6.33731e-03     5.88336e+02
    6.38127e-03     5.90855e+02
    6.42554e-03     5.93363e+02
    6.47011e-03     5.95867e+02
    6.51500e-03     5.98390e+02
    6.56019e-03     6.00894e+02
    6.60570e-03     6.03398e+02
    6.65152e-03     6.05906e+02
    6.69767e-03     6.08408e+02
    6.74413e-03     6.10911e+02
    6.79092e-03     6.13419e+02
    6.83803e-03     6.15921e+02
    6.88546e-03     6.18423e+02
    6.93323e-03     6.20929e+02
    6.98132e-03     6.23430e+02
    7.02975e-03     6.25920e+02
    7.07852e-03     6.28418e+02
    7.12763e-03     6.30897e+02
    7.17707e-03     6.33385e+02
    7.22686e-03     6.35873e+02
    7.27699e-03     6.38343e+02
    7.32748e-03     6.40821e+02
    7.37831e-03     6.43294e+02
    7.42949e-03     6.45755e+02
    7.48103e-03     6.48221e+02
    7.53293e-03     6.50687e+02
    7.58519e-03     6.53153e+02
    7.63781e-03     6.55602e+02
    7.69079e-03     6.58051e+02
    7.74414e-03     6.60478e+02
    7.79786e-03     6.62919e+02
    7.85196e-03     6.65346e+02
    7.90643e-03     6.67773e+02
    7.96128e-03     6.70198e+02
    8.01651e-03     6.72606e+02
    8.07212e-03     6.75012e+02
    8.12812e-03     6.77415e+02
    8.18450e-03     6.79802e+02
    8.24128e-03     6.82184e+02
    8.29845e-03     6.84557e+02
    8.35602e-03     6.86936e+02
    8.41398e-03     6.89284e+02
    8.47235e-03     6.91649e+02
    8.53113e-03     6.93988e+02
    8.59031e-03     6.96314e+02
    8.64990e-03     6.98643e+02
    8.70991e-03     7.00962e+02
    8.77033e-03     7.03271e+02
    8.83117e-03     7.05568e+02
    8.89243e-03     7.07857e+02
    8.95412e-03     7.10132e+02
    9.01624e-03     7.12403e+02
    9.07879e-03     7.14660e+02
    9.14177e-03     7.16907e+02
    9.20518e-03     7.19144e+02
    9.26904e-03     7.21355e+02
    9.33334e-03     7.23568e+02
    9.39809e-03     7.25760e+02
    9.46329e-03     7.27952e+02
    9.52893e-03     7.30124e+02
    9.59504e-03     7.32274e+02
    9.66160e-03     7.34408e+02
    9.72862e-03     7.36541e+02
    9.79611e-03     7.38670e+02
    9.86407e-03     7.40760e+02
    9.93250e-03     7.42852e+02
    1.00014e-02     7.44921e+02
    1.00708e-02     7.46980e+02
    1.01406e-02     7.49031e+02
    1.02110e-02     7.51053e+02
    1.02818e-02     7.53060e+02
    1.03532e-02     7.55035e+02
    1.04250e-02     7.57024e+02
    1.04973e-02     7.58990e+02
    1.05701e-02     7.60913e+02
    1.06434e-02     7.62831e+02
    1.07173e-02     7.64744e+02
    1.07916e-02     7.66630e+02
    1.08665e-02     7.68500e+02
    1.09419e-02     7.70344e+02
    1.10178e-02     7.72173e+02
    1.10942e-02     7.73977e+02
    1.11712e-02     7.75741e+02
    1.12487e-02     7.77522e+02
    1.13267e-02     7.79251e+02
    1.14053e-02     7.80991e+02
    1.14844e-02     7.82679e+02
    1.15641e-02     7.84358e+02
    1.16443e-02     7.86025e+02
    1.17251e-02     7.87646e+02
    1.18064e-02     7.89274e+02
    1.18883e-02     7.90852e+02
    1.19708e-02     7.92422e+02
    1.20538e-02     7.93959e+02
    1.21374e-02     7.95467e+02
    1.22216e-02     7.96952e+02
    1.23064e-02     7.98413e+02
    1.23918e-02     7.99847e+02
    1.24778e-02     8.01271e+02
    1.25643e-02     8.02649e+02
    1.26515e-02     8.04000e+02
    1.27392e-02     8.05334e+02
    1.28276e-02     8.06634e+02
    1.29166e-02     8.07911e+02
    1.30062e-02     8.09154e+02
    1.30964e-02     8.10374e+02
    1.31873e-02     8.11557e+02
    1.32788e-02     8.12720e+02
    1.33709e-02     8.13842e+02
    1.34636e-02     8.14949e+02
    1.35570e-02     8.16001e+02
    1.36511e-02     8.17047e+02
    1.37458e-02     8.18060e+02
    1.38412e-02     8.19020e+02
    1.39372e-02     8.19965e+02
    1.40339e-02     8.20884e+02
    1.41312e-02     8.21759e+02
    1.42292e-02     8.22590e+02
    1.43279e-02     8.23390e+02
    1.44273e-02     8.24163e+02
    1.45274e-02     8.24906e+02
    1.46282e-02     8.25614e+02
    1.47297e-02     8.26269e+02
    1.48319e-02     8.26904e+02
    1.49348e-02     8.27502e+02
    1.50384e-02     8.28065e+02
    1.51427e-02     8.28583e+02
    1.52477e-02     8.29076e+02
    1.53535e-02     8.29525e+02
    1.54600e-02     8.29929e+02
    1.55673e-02     8.30313e+02
    1.56753e-02     8.30648e+02
    1.57840e-02     8.30930e+02
    1.58935e-02     8.31193e+02
    1.60038e-02     8.31402e+02
    1.61148e-02     8.31582e+02
    1.62266e-02     8.31728e+02
    1.63391e-02     8.31812e+02
    1.64525e-02     8.31874e+02
    1.65666e-02     8.31877e+02
    1.66815e-02     8.31857e+02
    1.67973e-02     8.31779e+02
    1.69138e-02     8.31679e+02
    1.70311e-02     8.31518e+02
    1.71493e-02     8.31318e+02
    1.72682e-02     8.31078e+02
    1.73880e-02     8.30792e+02
    1.75087e-02     8.30453e+02
    1.76301e-02     8.30087e+02
    1.77524e-02     8.29668e+02
    1.78756e-02     8.29222e+02
    1.79996e-02     8.28708e+02
    1.81244e-02     8.28153e+02
    1.82502e-02     8.27559e+02
    1.83768e-02     8.26911e+02
    1.85043e-02     8.26226e+02
    1.86326e-02     8.25500e+02
    1.87619e-02     8.24720e+02
    1.88920e-02     8.23894e+02
    1.90231e-02     8.23014e+02
    1.91551e-02     8.22098e+02
    1.92879e-02     8.21138e+02
    1.94217e-02     8.20129e+02
    1.95565e-02     8.19063e+02
    1.96921e-02     8.17952e+02
    1.98287e-02     8.16805e+02
    1.99663e-02     8.15588e+02
    2.01048e-02     8.14360e+02
    2.02443e-02     8.13045e+02
    2.03847e-02     8.11719e+02
    2.05261e-02     8.10320e+02
    2.06685e-02     8.08867e+02
    2.08119e-02     8.07394e+02
    2.09563e-02     8.05864e+02
    2.11017e-02     8.04270e+02
    2.12480e-02     8.02646e+02
    2.13954e-02     8.00966e+02
    2.15439e-02     7.99232e+02
    2.16933e-02     7.97461e+02
    2.18438e-02     7.95644e+02
    2.19953e-02     7.93773e+02
    2.21479e-02     7.91865e+02
    2.23016e-02     7.89891e+02
    2.24563e-02     7.87884e+02
    2.26121e-02     7.85834e+02
    2.27689e-02     7.83717e+02
    2.29269e-02     7.81580e+02
    2.30859e-02     7.79382e+02
    2.32461e-02     7.77124e+02
    2.34073e-02     7.74845e+02
    2.35697e-02     7.72513e+02
    2.37332e-02     7.70119e+02
    2.38979e-02     7.67698e+02
    2.40637e-02     7.65237e+02
    2.42306e-02     7.62714e+02
    2.43987e-02     7.60169e+02
    2.45679e-02     7.57578e+02
    2.47384e-02     7.54928e+02
    2.49100e-02     7.52240e+02
    2.50828e-02     7.49518e+02
    2.52568e-02     7.46725e+02
    2.54320e-02     7.43927e+02
    2.56084e-02     7.41082e+02
    2.57861e-02     7.38188e+02
    2.59650e-02     7.35240e+02
    2.61451e-02     7.32277e+02
    2.63265e-02     7.29266e+02
    2.65091e-02     7.26221e+02
    2.66930e-02     7.23145e+02
    2.68782e-02     7.20021e+02
    2.70646e-02     7.16866e+02
    2.72524e-02     7.13673e+02
    2.74414e-02     7.10460e+02
    2.76318e-02     7.07208e+02
    2.78235e-02     7.03909e+02
    2.80165e-02     7.00581e+02
    2.82108e-02     6.97226e+02
    2.84065e-02     6.93849e+02
    2.86036e-02     6.90425e+02
    2.88020e-02     6.86994e+02
    2.90018e-02     6.83501e+02
    2.92030e-02     6.80017e+02
    2.94056e-02     6.76507e+02
    2.96096e-02     6.72952e+02
    2.98150e-02     6.69373e+02
    3.00218e-02     6.65801e+02
    3.02301e-02     6.62164e+02
    3.04398e-02     6.58531e+02
    3.06510e-02     6.54891e+02
    3.08636e-02     6.51198e+02
    3.10777e-02     6.47520e+02
    3.12933e-02     6.43825e+02
    3.15104e-02     6.40099e+02
    3.17290e-02     6.36354e+02
    3.19491e-02     6.32603e+02
    3.21707e-02     6.28841e+02
    3.23939e-02     6.25071e+02
    3.26186e-02     6.21292e+02
    3.28449e-02     6.17505e+02
    3.30728e-02     6.13706e+02
    3.33022e-02     6.09915e+02
    3.35332e-02     6.06103e+02
    3.37658e-02     6.02290e+02
    3.40001e-02     5.98473e+02
    3.42359e-02     5.94660e+02
    3.44734e-02     5.90860e+02
    3.47126e-02     5.87051e+02
    3.49534e-02     5.83230e+02
    3.51959e-02     5.79436e+02
    3.54400e-02     5.75633e+02
    3.56859e-02     5.71839e+02
    3.59335e-02     5.68070e+02
    3.61827e-02     5.64290e+02
    3.64337e-02     5.60520e+02
    3.66865e-02     5.56777e+02
    3.69410e-02     5.53035e+02
    3.71972e-02     5.49301e+02
    3.74553e-02     5.45618e+02
    3.77151e-02     5.41911e+02
    3.79768e-02     5.38222e+02
    3.82402e-02     5.34585e+02
    3.85055e-02     5.30935e+02
    3.87726e-02     5.27312e+02
    3.90416e-02     5.23728e+02
    3.93124e-02     5.20156e+02
    3.95851e-02     5.16610e+02
    3.98597e-02     5.13092e+02
    4.01363e-02     5.09598e+02
    4.04147e-02     5.06138e+02
    4.06950e-02     5.02699e+02
    4.09774e-02     4.99292e+02
    4.12616e-02     4.95916e+02
    4.15479e-02     4.92574e+02
    4.18361e-02     4.89264e+02
    4.21263e-02     4.85975e+02
    4.24185e-02     4.82727e+02
    4.27128e-02     4.79521e+02
    4.30091e-02     4.76346e+02
    4.33075e-02     4.73203e+02
    4.36079e-02     4.70092e+02
    4.39104e-02     4.67032e+02
    4.42150e-02     4.64001e+02
    4.45218e-02     4.61017e+02
    4.48306e-02     4.58073e+02
    4.51416e-02     4.55150e+02
    4.54548e-02     4.52283e+02
    4.57701e-02     4.49451e+02
    4.60876e-02     4.46657e+02
    4.64073e-02     4.43906e+02
    4.67293e-02     4.41197e+02
    4.70534e-02     4.38526e+02
    4.73798e-02     4.35899e+02
    4.77085e-02     4.33316e+02
    4.80395e-02     4.30758e+02
    4.83727e-02     4.28259e+02
    4.87083e-02     4.25788e+02
    4.90462e-02     4.23364e+02
    4.93865e-02     4.20974e+02
    4.97291e-02     4.18638e+02
    5.00740e-02     4.16327e+02
    5.04214e-02     4.14051e+02
    5.07712e-02     4.11815e+02
    5.11234e-02     4.09624e+02
    5.14780e-02     4.07453e+02
    5.18352e-02     4.05340e+02
    5.21947e-02     4.03251e+02
    5.25568e-02     4.01200e+02
    5.29214e-02     3.99169e+02
    5.32885e-02     3.97184e+02
    5.36582e-02     3.95233e+02
    5.40305e-02     3.93298e+02
    5.44053e-02     3.91394e+02
    5.47827e-02     3.89522e+02
    5.51627e-02     3.87668e+02
    5.55454e-02     3.85837e+02
    5.59307e-02     3.84039e+02
    5.63187e-02     3.82257e+02
    5.67094e-02     3.80495e+02
    5.71028e-02     3.78757e+02
    5.74990e-02     3.77029e+02
    5.78978e-02     3.75305e+02
    5.82995e-02     3.73595e+02
    5.87039e-02     3.71909e+02
    5.91111e-02     3.70228e+02
    5.95212e-02     3.68542e+02
    5.99341e-02     3.66864e+02
    6.03499e-02     3.65193e+02
    6.07685e-02     3.63520e+02
    6.11901e-02     3.61847e+02
    6.16146e-02     3.60163e+02
    6.20420e-02     3.58473e+02
    6.24724e-02     3.56783e+02
    6.29058e-02     3.55079e+02
    6.33422e-02     3.53350e+02
    6.37816e-02     3.51606e+02
    6.42241e-02     3.49852e+02
    6.46696e-02     3.48083e+02
    6.51182e-02     3.46287e+02
    6.55700e-02     3.44464e+02
    6.60248e-02     3.42637e+02
    6.64829e-02     3.40764e+02
    6.69441e-02     3.38851e+02
    6.74085e-02     3.36926e+02
    6.78761e-02     3.34956e+02
    6.83469e-02     3.32960e+02
    6.88211e-02     3.30924e+02
    6.92985e-02     3.28842e+02
    6.97792e-02     3.26728e+02
    7.02633e-02     3.24579e+02
    7.07507e-02     3.22382e+02
    7.12415e-02     3.20144e+02
    7.17358e-02     3.17874e+02
    7.22334e-02     3.15539e+02
    7.27345e-02     3.13173e+02
    7.32391e-02     3.10763e+02
    7.37471e-02     3.08315e+02
    7.42587e-02     3.05822e+02
    7.47739e-02     3.03274e+02
    7.52926e-02     3.00688e+02
    7.58149e-02     2.98058e+02
    7.63409e-02     2.95380e+02
    7.68704e-02     2.92669e+02
    7.74037e-02     2.89922e+02
    7.79407e-02     2.87129e+02
    7.84814e-02     2.84290e+02
    7.90258e-02     2.81440e+02
    7.95740e-02     2.78552e+02
    8.01260e-02     2.75616e+02
    8.06819e-02     2.72666e+02
    8.12416e-02     2.69699e+02
    8.18052e-02     2.66695e+02
    8.23727e-02     2.63668e+02
    8.29441e-02     2.60636e+02
    8.35195e-02     2.57577e+02
    8.40989e-02     2.54510e+02
    8.46823e-02     2.51448e+02
    8.52697e-02     2.48366e+02
    8.58613e-02     2.45300e+02
    8.64569e-02     2.42218e+02
    8.70567e-02     2.39157e+02
    8.76606e-02     2.36116e+02
    8.82687e-02     2.33069e+02
    8.88810e-02     2.30058e+02
    8.94976e-02     2.27056e+02
    9.01185e-02     2.24081e+02
    9.07436e-02     2.21154e+02
    9.13731e-02     2.18241e+02
    9.20070e-02     2.15378e+02
    9.26453e-02     2.12545e+02
    9.32880e-02     2.09753e+02
    9.39351e-02     2.07010e+02
    9.45868e-02     2.04314e+02
    9.52429e-02     2.01688e+02
    9.59036e-02     1.99098e+02
    9.65689e-02     1.96574e+02
    9.72389e-02     1.94118e+02
    9.79134e-02     1.91712e+02
    9.85927e-02     1.89370e+02
    9.92766e-02     1.87098e+02
    9.99653e-02     1.84895e+02
    1.00659e-01     1.82773e+02
    1.01357e-01     1.80680e+02
    1.02060e-01     1.78700e+02
    1.02768e-01     1.76757e+02
    1.03481e-01     1.74905e+02
    1.04199e-01     1.73117e+02
    1.04922e-01     1.71390e+02
    1.05650e-01     1.69749e+02
    1.06383e-01     1.68166e+02
    1.07121e-01     1.66640e+02
    1.07864e-01     1.65195e+02
    1.08612e-01     1.63791e+02
    1.09365e-01     1.62467e+02
    1.10124e-01     1.61195e+02
    1.10888e-01     1.59965e+02
    1.11657e-01     1.58801e+02
    1.12432e-01     1.57669e+02
    1.13212e-01     1.56596e+02
    1.13997e-01     1.55558e+02
    1.14788e-01     1.54549e+02
    1.15584e-01     1.53582e+02
    1.16386e-01     1.52630e+02
    1.17194e-01     1.51713e+02
    1.18007e-01     1.50802e+02
    1.18825e-01     1.49916e+02
    1.19650e-01     1.49032e+02
    1.20480e-01     1.48152e+02
    1.21315e-01     1.47269e+02
    1.22157e-01     1.46383e+02
    1.23004e-01     1.45492e+02
    1.23858e-01     1.44568e+02
    1.24717e-01     1.43643e+02
    1.25582e-01     1.42678e+02
    1.26453e-01     1.41699e+02
    1.27330e-01     1.40676e+02
    1.28214e-01     1.39631e+02
    1.29103e-01     1.38534e+02
    1.29999e-01     1.37412e+02
    1.30901e-01     1.36230e+02
    1.31809e-01     1.35022e+02
    1.32723e-01     1.33761e+02
    1.33644e-01     1.32456e+02
    1.34571e-01     1.31097e+02
    1.35504e-01     1.29705e+02
    1.36444e-01     1.28267e+02
    1.37391e-01     1.26781e+02
    1.38344e-01     1.25251e+02
    1.39304e-01     1.23696e+02
    1.40270e-01     1.22089e+02
    1.41243e-01     1.20471e+02
    1.42223e-01     1.18809e+02
    1.43210e-01     1.17140e+02
    1.44203e-01     1.15433e+02
    1.45204e-01     1.13735e+02
    1.46211e-01     1.12008e+02
    1.47225e-01     1.10299e+02
    1.48246e-01     1.08574e+02
    1.49275e-01     1.06877e+02
    1.50310e-01     1.05172e+02
    1.51353e-01     1.03497e+02
    1.52403e-01     1.01851e+02
    1.53460e-01     1.00218e+02
    1.54525e-01     9.86419e+01
    1.55597e-01     9.70845e+01
    1.56676e-01     9.55840e+01
    1.57763e-01     9.41235e+01
    1.58858e-01     9.27175e+01
    1.59960e-01     9.13581e+01
    1.61069e-01     9.00460e+01
    1.62187e-01     8.88041e+01
    1.63312e-01     8.76138e+01
    1.64445e-01     8.64820e+01
    1.65585e-01     8.54098e+01
    1.66734e-01     8.43868e+01
    1.67891e-01     8.34320e+01
    1.69055e-01     8.25209e+01
    1.70228e-01     8.16630e+01
    1.71409e-01     8.08615e+01
    1.72598e-01     8.00965e+01
    1.73796e-01     7.93795e+01
    1.75001e-01     7.87004e+01
    1.76215e-01     7.80500e+01
    1.77438e-01     7.74342e+01
    1.78669e-01     7.68374e+01
    1.79908e-01     7.62585e+01
    1.81156e-01     7.56953e+01
    1.82413e-01     7.51381e+01
    1.83678e-01     7.45783e+01
    1.84952e-01     7.40194e+01
    1.86235e-01     7.34532e+01
    1.87527e-01     7.28693e+01
    1.88828e-01     7.22695e+01
    1.90138e-01     7.16541e+01
    1.91457e-01     7.10080e+01
    1.92785e-01     7.03346e+01
    1.94123e-01     6.96396e+01
    1.95469e-01     6.89067e+01
    1.96825e-01     6.81410e+01
    1.98191e-01     6.73440e+01
    1.99566e-01     6.65250e+01
    2.00950e-01     6.56689e+01
    2.02344e-01     6.47852e+01
    2.03748e-01     6.38830e+01
    2.05161e-01     6.29582e+01
    2.06585e-01     6.20161e+01
    2.08018e-01     6.10609e+01
    2.09461e-01     6.01025e+01
    2.10914e-01     5.91418e+01
    2.12377e-01     5.81841e+01
    2.13850e-01     5.72302e+01
    2.15334e-01     5.62885e+01
    2.16828e-01     5.53695e+01
    2.18332e-01     5.44625e+01
    2.19846e-01     5.35914e+01
    2.21371e-01     5.27425e+01
    2.22907e-01     5.19266e+01
    2.24453e-01     5.11509e+01
    2.26011e-01     5.04027e+01
    2.27578e-01     4.96945e+01
    2.29157e-01     4.90212e+01
    2.30747e-01     4.83868e+01
    2.32348e-01     4.77860e+01
    2.33959e-01     4.72195e+01
    2.35582e-01     4.66858e+01
    2.37217e-01     4.61783e+01
    2.38862e-01     4.56961e+01
    2.40519e-01     4.52367e+01
    2.42188e-01     4.47938e+01
    2.43868e-01     4.43657e+01
    2.45560e-01     4.39475e+01
    2.47263e-01     4.35335e+01
    2.48979e-01     4.31187e+01
    2.50706e-01     4.27010e+01
    2.52445e-01     4.22787e+01
    2.54196e-01     4.18461e+01
    2.55960e-01     4.14007e+01
    2.57735e-01     4.09408e+01
    2.59523e-01     4.04666e+01
    2.61323e-01     3.99757e+01
    2.63136e-01     3.94677e+01
    2.64962e-01     3.89447e+01
    2.66800e-01     3.84084e+01
    2.68651e-01     3.78601e+01
    2.70514e-01     3.73016e+01
    2.72391e-01     3.67380e+01
    2.74281e-01     3.61723e+01
    2.76183e-01     3.56034e+01
    2.78099e-01     3.50406e+01
    2.80028e-01     3.44847e+01
    2.81971e-01     3.39362e+01
    2.83927e-01     3.34035e+01
    2.85897e-01     3.28853e+01
    2.87880e-01     3.23854e+01
    2.89877e-01     3.19050e+01
    2.91888e-01     3.14439e+01
    2.93913e-01     3.10029e+01
    2.95952e-01     3.05832e+01
    2.98005e-01     3.01831e+01
    3.00072e-01     2.98006e+01
    3.02154e-01     2.94355e+01
    3.04250e-01     2.90836e+01
    3.06361e-01     2.87453e+01
    3.08486e-01     2.84150e+01
    3.10626e-01     2.80913e+01
    3.12781e-01     2.77720e+01
    3.14951e-01     2.74550e+01
    3.17135e-01     2.71375e+01
    3.19335e-01     2.68152e+01
    3.21551e-01     2.64887e+01
    3.23781e-01     2.61580e+01
    3.26027e-01     2.58198e+01
    3.28289e-01     2.54767e+01
    3.30567e-01     2.51271e+01
    3.32860e-01     2.47716e+01
    3.35169e-01     2.44121e+01
    3.37494e-01     2.40509e+01
    3.39835e-01     2.36908e+01
    3.42193e-01     2.33292e+01
    3.44567e-01     2.29730e+01
    3.46957e-01     2.26227e+01
    3.49364e-01     2.22779e+01
    3.51787e-01     2.19410e+01
    3.54228e-01     2.16161e+01
    3.56685e-01     2.13022e+01
    3.59159e-01     2.09959e+01
    3.61651e-01     2.07017e+01
    3.64160e-01     2.04183e+01
    3.66686e-01     2.01453e+01
    3.69230e-01     1.98807e+01
    3.71791e-01     1.96228e+01
    3.74370e-01     1.93708e+01
    3.76968e-01     1.91226e+01
    3.79583e-01     1.88773e+01
    3.82216e-01     1.86354e+01
    3.84867e-01     1.83926e+01
    3.87537e-01     1.81490e+01
    3.90226e-01     1.79039e+01
    3.92933e-01     1.76578e+01
    3.95658e-01     1.74108e+01
    3.98403e-01     1.71629e+01
    4.01167e-01     1.69141e+01
    4.03950e-01     1.66651e+01
    4.06752e-01     1.64181e+01
    4.09574e-01     1.61727e+01
    4.12415e-01     1.59310e+01
    4.15276e-01     1.56938e+01
    4.18157e-01     1.54612e+01
    4.21058e-01     1.52335e+01
    4.23979e-01     1.50115e+01
    4.26920e-01     1.47958e+01
    4.29882e-01     1.45858e+01
    4.32864e-01     1.43809e+01
    4.35867e-01     1.41815e+01
    4.38890e-01     1.39855e+01
    4.41935e-01     1.37932e+01
    4.45001e-01     1.36040e+01
    4.48088e-01     1.34165e+01
    4.51196e-01     1.32305e+01
    4.54326e-01     1.30455e+01
    4.57478e-01     1.28610e+01
    4.60652e-01     1.26779e+01
    4.63847e-01     1.24948e+01
    4.67065e-01     1.23125e+01
    4.70305e-01     1.21316e+01
    4.73568e-01     1.19524e+01
    4.76853e-01     1.17751e+01
    4.80161e-01     1.15999e+01
    4.83492e-01     1.14282e+01
    4.86846e-01     1.12596e+01
    4.90223e-01     1.10940e+01
    4.93624e-01     1.09320e+01
    4.97048e-01     1.07733e+01
    5.00496e-01     1.06179e+01
    5.03968e-01     1.04653e+01
    5.07465e-01     1.03147e+01
    5.10985e-01     1.01669e+01
    5.14530e-01     1.00212e+01
    5.18099e-01     9.87678e+00
    5.21693e-01     9.73371e+00
    5.25312e-01     9.59193e+00
    5.28956e-01     9.45154e+00
    5.32626e-01     9.31234e+00
    5.36321e-01     9.17443e+00
    5.40041e-01     9.03841e+00
    5.43788e-01     8.90401e+00
    5.47560e-01     8.77126e+00
    5.51359e-01     8.64068e+00
    5.55183e-01     8.51244e+00
    5.59035e-01     8.38603e+00
    5.62913e-01     8.26179e+00
    5.66818e-01     8.13993e+00
    5.70750e-01     8.01992e+00
    5.74709e-01     7.90177e+00
    5.78696e-01     7.78524e+00
    5.82711e-01     7.67042e+00
    5.86753e-01     7.55726e+00
    5.90824e-01     7.44516e+00
    5.94922e-01     7.33444e+00
    5.99049e-01     7.22506e+00
    6.03205e-01     7.11677e+00
    6.07390e-01     7.01009e+00
    6.11603e-01     6.90491e+00
    6.15846e-01     6.80125e+00
    6.20118e-01     6.69903e+00
    6.24420e-01     6.59847e+00
    6.28752e-01     6.49946e+00
    6.33113e-01     6.40187e+00
    6.37505e-01     6.30585e+00
    6.41928e-01     6.21143e+00
    6.46381e-01     6.11828e+00
    6.50865e-01     6.02612e+00
    6.55380e-01     5.93521e+00
    6.59927e-01     5.84562e+00
    6.64505e-01     5.75733e+00
    6.69114e-01     5.67033e+00
    6.73756e-01     5.58458e+00
    6.78430e-01     5.50007e+00
    6.83137e-01     5.41678e+00
    6.87876e-01     5.33469e+00
    6.92647e-01     5.25379e+00
    6.97453e-01     5.17405e+00
    7.02291e-01     5.09546e+00
    7.07163e-01     5.01799e+00
    7.12068e-01     4.94164e+00
    7.17008e-01     4.86638e+00
    7.21982e-01     4.79221e+00
    7.26991e-01     4.71911e+00
    7.32034e-01     4.64707e+00
    7.37112e-01     4.57608e+00
    7.42226e-01     4.50613e+00
    7.47375e-01     4.43721e+00
    7.52559e-01     4.36930e+00
    7.57780e-01     4.30239e+00
    7.63037e-01     4.23645e+00
    7.68330e-01     4.17147e+00
    7.73660e-01     4.10743e+00
    7.79027e-01     4.04432e+00
    7.84431e-01     3.98212e+00
    7.89873e-01     3.92082e+00
    7.95352e-01     3.86041e+00
    8.00870e-01     3.80089e+00
    8.06426e-01     3.74223e+00
    8.12020e-01     3.68444e+00
    8.17653e-01     3.62749e+00
    8.23325e-01     3.57139e+00
    8.29037e-01     3.51612e+00
    8.34788e-01     3.46166e+00
    8.40579e-01     3.40801e+00
    8.46410e-01     3.35516e+00
    8.52282e-01     3.30309e+00
    8.58194e-01     3.25180e+00
    8.64148e-01     3.20127e+00
    8.70143e-01     3.15149e+00
    8.76179e-01     3.10246e+00
    8.82257e-01     3.05416e+00
    8.88377e-01     3.00658e+00
    8.94540e-01     2.95971e+00
    9.00746e-01     2.91355e+00
    9.06994e-01     2.86808e+00
    9.13286e-01     2.82328e+00
    9.19622e-01     2.77916e+00
    9.26002e-01     2.73570e+00
    9.32425e-01     2.69289e+00
    9.38894e-01     2.65072e+00
    9.45407e-01     2.60917e+00
    9.51965e-01     2.56825e+00
    9.58569e-01     2.52793e+00
    9.65219e-01     2.48821e+00
    9.71915e-01     2.44908e+00
    9.78657e-01     2.41053e+00
    9.85446e-01     2.37255e+00
    9.92283e-01     2.33515e+00
    9.99166e-01     2.29832e+00
    1.00610e+00     2.26206e+00
    1.01308e+00     2.22636e+00
    1.02010e+00     2.19122e+00
    1.02718e+00     2.15664e+00
    1.03431e+00     2.12259e+00
    1.04148e+00     2.08907e+00
    1.04871e+00     2.05606e+00
    1.05598e+00     2.02355e+00
    1.06331e+00     1.99153e+00
    1.07068e+00     1.95999e+00
    1.07811e+00     1.92892e+00
    1.08559e+00     1.89831e+00
    1.09312e+00     1.86816e+00
    1.10070e+00     1.83845e+00
    1.10834e+00     1.80919e+00
    1.11603e+00     1.78036e+00
    1.12377e+00     1.75196e+00
    1.13157e+00     1.72399e+00
    1.13942e+00     1.69646e+00
    1.14732e+00     1.66935e+00
    1.15528e+00     1.64268e+00
    1.16329e+00     1.61644e+00
    1.17136e+00     1.59062e+00
    1.17949e+00     1.56521e+00
    1.18767e+00     1.54019e+00
    1.19591e+00     1.51557e+00
    1.20421e+00     1.49131e+00
    1.21256e+00     1.46742e+00
    1.22097e+00     1.44388e+00
    1.22944e+00     1.42069e+00
    1.23797e+00     1.39785e+00
    1.24656e+00     1.37536e+00
    1.25521e+00     1.35323e+00
    1.26392e+00     1.33144e+00
    1.27268e+00     1.31001e+00
    1.28151e+00     1.28892e+00
    1.29040e+00     1.26818e+00
    1.29935e+00     1.24775e+00
    1.30837e+00     1.22764e+00
    1.31744e+00     1.20784e+00
    1.32658e+00     1.18834e+00
    1.33579e+00     1.16913e+00
    1.34505e+00     1.15021e+00
    1.35438e+00     1.13158e+00
    1.36378e+00     1.11323e+00
    1.37324e+00     1.09518e+00
    1.38277e+00     1.07741e+00
    1.39236e+00     1.05992e+00
    1.40202e+00     1.04272e+00
    1.41174e+00     1.02580e+00
    1.42154e+00     1.00914e+00
    1.43140e+00     9.92752e-01
    1.44133e+00     9.76621e-01
    1.45133e+00     9.60744e-01
    1.46140e+00     9.45117e-01
    1.47153e+00     9.29735e-01
    1.48174e+00     9.14596e-01
    1.49202e+00     8.99696e-01
    1.50237e+00     8.85032e-01
    1.51279e+00     8.70600e-01
    1.52329e+00     8.56398e-01
    1.53386e+00     8.42421e-01
    1.54450e+00     8.28666e-01
    1.55521e+00     8.15128e-01
    1.56600e+00     8.01803e-01
    1.57686e+00     7.88688e-01
    1.58780e+00     7.75779e-01
    1.59882e+00     7.63073e-01
    1.60991e+00     7.50567e-01
    1.62108e+00     7.38259e-01
    1.63232e+00     7.26146e-01
    1.64365e+00     7.14227e-01
    1.65505e+00     7.02498e-01
    1.66653e+00     6.90957e-01
    1.67809e+00     6.79601e-01
    1.68973e+00     6.68428e-01
    1.70145e+00     6.57434e-01
    1.71326e+00     6.46616e-01
    1.72514e+00     6.35971e-01
    1.73711e+00     6.25497e-01
    1.74916e+00     6.15190e-01
    1.76129e+00     6.05048e-01
    1.77351e+00     5.95067e-01
    1.78582e+00     5.85245e-01
    1.79820e+00     5.75578e-01
    1.81068e+00     5.66065e-01
    1.82324e+00     5.56702e-01
    1.83589e+00     5.47488e-01
    1.84862e+00     5.38421e-01
    1.86145e+00     5.29500e-01
    1.87436e+00     5.20723e-01
    1.88736e+00     5.12088e-01
    1.90046e+00     5.03595e-01
    1.91364e+00     4.95240e-01
    1.92692e+00     4.87022e-01
    1.94028e+00     4.78937e-01
    1.95374e+00     4.70985e-01
    1.96730e+00     4.63162e-01
    1.98094e+00     4.55466e-01
    1.99469e+00     4.47895e-01
    2.00852e+00     4.40448e-01
    2.02246e+00     4.33121e-01
    2.03649e+00     4.25914e-01
    2.05061e+00     4.18824e-01
    2.06484e+00     4.11849e-01
    2.07916e+00     4.04987e-01
    2.09359e+00     3.98237e-01
    2.10811e+00     3.91595e-01
    2.12274e+00     3.85060e-01
    2.13746e+00     3.78630e-01
    2.15229e+00     3.72302e-01
    2.16722e+00     3.66074e-01
    2.18225e+00     3.59944e-01
    2.19739e+00     3.53914e-01
    2.21264e+00     3.47981e-01
    2.22799e+00     3.42147e-01
    2.24344e+00     3.36409e-01
    2.25900e+00     3.30768e-01
    2.27468e+00     3.25224e-01
    2.29046e+00     3.19773e-01
    2.30634e+00     3.14412e-01
    2.32234e+00     3.09141e-01
    2.33845e+00     3.03955e-01
    2.35468e+00     2.98853e-01
    2.37101e+00     2.93832e-01
    2.38746e+00     2.88892e-01
    2.40402e+00     2.84030e-01
    2.42070e+00     2.79247e-01
    2.43749e+00     2.74543e-01
    2.45440e+00     2.69917e-01
    2.47143e+00     2.65367e-01
    2.48857e+00     2.60895e-01
    2.50584e+00     2.56497e-01
    2.52322e+00     2.52172e-01
    2.54072e+00     2.47919e-01
    2.55835e+00     2.43735e-01
    2.57610e+00     2.39620e-01
    2.59397e+00     2.35572e-01
    2.61196e+00     2.31589e-01
    2.63008e+00     2.27672e-01
    2.64833e+00     2.23819e-01
    2.66670e+00     2.20029e-01
    2.68520e+00     2.16302e-01
    2.70383e+00     2.12637e-01
    2.72258e+00     2.09033e-01
    2.74147e+00     2.05490e-01
    2.76049e+00     2.02005e-01
    2.77964e+00     1.98578e-01
    2.79892e+00     1.95208e-01
    2.81834e+00     1.91895e-01
    2.83789e+00     1.88636e-01
    2.85757e+00     1.85431e-01
    2.87740e+00     1.82280e-01
    2.89736e+00     1.79182e-01
    2.91746e+00     1.76135e-01
    2.93770e+00     1.73139e-01
    2.95808e+00     1.70193e-01
    2.97860e+00     1.67297e-01
    2.99926e+00     1.64449e-01
    3.02007e+00     1.61649e-01
    3.04102e+00     1.58895e-01
    3.06211e+00     1.56187e-01
    3.08336e+00     1.53524e-01
    3.10475e+00     1.50905e-01
    3.12628e+00     1.48329e-01
    3.14797e+00     1.45795e-01
    3.16981e+00     1.43304e-01
    3.19180e+00     1.40855e-01
    3.21394e+00     1.38446e-01
    3.23624e+00     1.36079e-01
    3.25869e+00     1.33751e-01
    3.28129e+00     1.31462e-01
    3.30406e+00     1.29211e-01
    3.32698e+00     1.26999e-01
    3.35006e+00     1.24824e-01
    3.37330e+00     1.22685e-01
    3.39670e+00     1.20583e-01
    3.42026e+00     1.18515e-01
    3.44399e+00     1.16483e-01
    3.46788e+00     1.14485e-01
    3.49194e+00     1.12520e-01
    3.51616e+00     1.10589e-01
    3.54055e+00     1.08690e-01
    3.56511e+00     1.06823e-01
    3.58985e+00     1.04988e-01
    3.61475e+00     1.03183e-01
    3.63982e+00     1.01409e-01
    3.66508e+00     9.96650e-02
    3.69050e+00     9.79502e-02
    3.71610e+00     9.62642e-02
    3.74188e+00     9.46066e-02
    3.76784e+00     9.29768e-02
    3.79398e+00     9.13746e-02
    3.82030e+00     8.97993e-02
    3.84680e+00     8.82506e-02
    3.87348e+00     8.67279e-02
    3.90036e+00     8.52310e-02
    3.92741e+00     8.37594e-02
    3.95466e+00     8.23128e-02
    3.98209e+00     8.08907e-02
    4.00972e+00     7.94928e-02
    4.03753e+00     7.81187e-02
    4.06554e+00     7.67680e-02
    4.09374e+00     7.54403e-02
    4.12214e+00     7.41352e-02
    4.15074e+00     7.28523e-02
    4.17953e+00     7.15913e-02
    4.20853e+00     7.03517e-02
    4.23772e+00     6.91331e-02
    4.26712e+00     6.79353e-02
    4.29672e+00     6.67578e-02
    4.32653e+00     6.56004e-02
    4.35654e+00     6.44627e-02
    4.38677e+00     6.33445e-02
    4.41720e+00     6.22453e-02
    4.44784e+00     6.11650e-02
    4.47870e+00     6.01031e-02
    4.50976e+00     5.90594e-02
    4.54105e+00     5.80334e-02
    4.57255e+00     5.70251e-02
    4.60427e+00     5.60339e-02
    4.63621e+00     5.50596e-02
    4.66837e+00     5.41020e-02
    4.70076e+00     5.31607e-02
    4.73337e+00     5.22355e-02
    4.76621e+00     5.13261e-02
    4.79927e+00     5.04322e-02
    4.83256e+00     4.95535e-02
    4.86609e+00     4.86899e-02
    4.89984e+00     4.78410e-02
    4.93384e+00     4.70068e-02
    4.96806e+00     4.61868e-02
    5.00253e+00     4.53811e-02
    5.03723e+00     4.45892e-02
    5.07217e+00     4.38111e-02
    5.10736e+00     4.30464e-02
    5.14279e+00     4.22948e-02
    5.17847e+00     4.15561e-02
    5.21439e+00     4.08299e-02
    5.25056e+00     4.01161e-02
    5.28699e+00     3.94143e-02
    5.32366e+00     3.87245e-02
    5.36060e+00     3.80464e-02
    5.39778e+00     3.73800e-02
    5.43523e+00     3.67251e-02
    5.47293e+00     3.60817e-02
    5.51090e+00     3.54495e-02
    5.54913e+00     3.48284e-02
    5.58763e+00     3.42182e-02
    5.62639e+00     3.36185e-02
    5.66542e+00     3.30293e-02
    5.70472e+00     3.24503e-02
    5.74430e+00     3.18812e-02
    5.78414e+00     3.13218e-02
    5.82427e+00     3.07720e-02
    5.86467e+00     3.02316e-02
    5.90536e+00     2.97005e-02
    5.94632e+00     2.91785e-02
    5.98758e+00     2.86656e-02
    6.02911e+00     2.81615e-02
    6.07094e+00     2.76661e-02
    6.11305e+00     2.71793e-02
    6.15546e+00     2.67010e-02
    6.19816e+00     2.62310e-02
    6.24116e+00     2.57691e-02
    6.28445e+00     2.53153e-02
    6.32805e+00     2.48695e-02
    6.37195e+00     2.44313e-02
    6.41615e+00     2.40009e-02
    6.46066e+00     2.35780e-02
    6.50548e+00     2.31624e-02
    6.55061e+00     2.27541e-02
    6.59605e+00     2.23530e-02
    6.64181e+00     2.19589e-02
    6.68789e+00     2.15717e-02
    6.73428e+00     2.11911e-02
    6.78100e+00     2.08172e-02
    6.82804e+00     2.04497e-02
    6.87541e+00     2.00885e-02
    6.92310e+00     1.97335e-02
    6.97113e+00     1.93846e-02
    7.01949e+00     1.90418e-02
    7.06818e+00     1.87049e-02
    7.11722e+00     1.83739e-02
    7.16659e+00     1.80487e-02
    7.21631e+00     1.77292e-02
    7.26637e+00     1.74153e-02
    7.31677e+00     1.71069e-02
    7.36753e+00     1.68039e-02
    7.41864e+00     1.65062e-02
    7.47011e+00     1.62138e-02
    7.52193e+00     1.59264e-02
    7.57411e+00     1.56441e-02
    7.62665e+00     1.53667e-02
    7.67956e+00     1.50941e-02
    7.73283e+00     1.48263e-02
    7.78648e+00     1.45632e-02
    7.84049e+00     1.43048e-02
    7.89488e+00     1.40508e-02
    7.94965e+00     1.38013e-02
    8.00480e+00     1.35561e-02
    8.06033e+00     1.33153e-02
    8.11624e+00     1.30786e-02
    8.17255e+00     1.28461e-02
    8.22924e+00     1.26177e-02
    8.28633e+00     1.23933e-02
    8.34381e+00     1.21728e-02
    8.40170e+00     1.19561e-02
    8.45998e+00     1.17433e-02
    8.51867e+00     1.15343e-02
    8.57776e+00     1.13289e-02
    8.63727e+00     1.11272e-02
    8.69719e+00     1.09290e-02
    8.75752e+00     1.07343e-02
    8.81827e+00     1.05430e-02
    8.87945e+00     1.03551e-02
    8.94105e+00     1.01705e-02
    9.00307e+00     9.98919e-03
    9.06553e+00     9.81103e-03
    9.12842e+00     9.63599e-03
    9.19174e+00     9.46403e-03
    9.25551e+00     9.29510e-03
    9.31971e+00     9.12915e-03
    9.38436e+00     8.96612e-03
    9.44947e+00     8.80596e-03
    9.51502e+00     8.64863e-03
    9.58102e+00     8.49408e-03
    9.64749e+00     8.34224e-03
    9.71442e+00     8.19308e-03
    9.78181e+00     8.04655e-03
    9.84966e+00     7.90260e-03
    9.91799e+00     7.76118e-03
    9.98680e+00     7.62226e-03
    1.00561e+01     7.48581e-03
    1.01258e+01     7.35178e-03
    1.01961e+01     7.22013e-03
    1.02668e+01     7.09084e-03
    1.03380e+01     6.96385e-03
    1.04098e+01     6.83914e-03
    1.04820e+01     6.71665e-03
    1.05547e+01     6.59635e-03
    1.06279e+01     6.47819e-03
    1.07016e+01     6.36215e-03
    1.07759e+01     6.24817e-03
    1.08506e+01     6.13621e-03
    1.09259e+01     6.02622e-03
    1.10017e+01     5.91816e-03
    1.10780e+01     5.81197e-03
    1.11549e+01     5.70760e-03
    1.12322e+01     5.60502e-03
    1.13102e+01     5.50420e-03
    1.13886e+01     5.40513e-03
    1.14676e+01     5.30779e-03
    1.15472e+01     5.21218e-03
    1.16273e+01     5.11828e-03
    1.17079e+01     5.02608e-03
    1.17892e+01     4.93556e-03
    1.18709e+01     4.84670e-03
    1.19533e+01     4.75945e-03
    1.20362e+01     4.67380e-03
    1.21197e+01     4.58972e-03
    1.22038e+01     4.50716e-03
    1.22885e+01     4.42611e-03
    1.23737e+01     4.34653e-03
    1.24595e+01     4.26837e-03
    1.25460e+01     4.19161e-03
    1.26330e+01     4.11619e-03
    1.27206e+01     4.04210e-03
    1.28089e+01     3.96928e-03
    1.28977e+01     3.89772e-03
    1.29872e+01     3.82740e-03
    1.30773e+01     3.75830e-03
    1.31680e+01     3.69043e-03
    1.32594e+01     3.62377e-03
    1.33514e+01     3.55829e-03
    1.34440e+01     3.49400e-03
    1.35372e+01     3.43088e-03
    1.36312e+01     3.36890e-03
    1.37257e+01     3.30804e-03
    1.38209e+01     3.24828e-03
    1.39168e+01     3.18961e-03
    1.40134e+01     3.13200e-03
    1.41106e+01     3.07544e-03
    1.42085e+01     3.01990e-03
    1.43070e+01     2.96534e-03
    1.44063e+01     2.91176e-03
    1.45062e+01     2.85911e-03
    1.46068e+01     2.80739e-03
    1.47082e+01     2.75656e-03
    1.48102e+01     2.70662e-03
    1.49129e+01     2.65756e-03
    1.50164e+01     2.60937e-03
    1.51206e+01     2.56205e-03
    1.52255e+01     2.51560e-03
    1.53311e+01     2.46999e-03
    1.54374e+01     2.42522e-03
    1.55445e+01     2.38126e-03
    1.56524e+01     2.33811e-03
    1.57610e+01     2.29574e-03
    1.58703e+01     2.25414e-03
    1.59804e+01     2.21328e-03
    1.60912e+01     2.17315e-03
    1.62029e+01     2.13374e-03
    1.63153e+01     2.09503e-03
    1.64285e+01     2.05701e-03
    1.65424e+01     2.01966e-03
    1.66572e+01     1.98298e-03
    1.67727e+01     1.94694e-03
    1.68891e+01     1.91154e-03
    1.70062e+01     1.87678e-03
    1.71242e+01     1.84264e-03
    1.72430e+01     1.80912e-03
    1.73626e+01     1.77621e-03
    1.74831e+01     1.74391e-03
    1.76044e+01     1.71220e-03
    1.77265e+01     1.68107e-03
    1.78495e+01     1.65050e-03
    1.79733e+01     1.62049e-03
    1.80980e+01     1.59100e-03
    1.82235e+01     1.56204e-03
    1.83499e+01     1.53359e-03
    1.84772e+01     1.50564e-03
    1.86054e+01     1.47819e-03
    1.87345e+01     1.45123e-03
    1.88644e+01     1.42476e-03
    1.89953e+01     1.39878e-03
    1.91271e+01     1.37327e-03
    1.92598e+01     1.34824e-03
    1.93934e+01     1.32367e-03
    1.95279e+01     1.29955e-03
    1.96634e+01     1.27586e-03
    1.97998e+01     1.25261e-03
    1.99371e+01     1.22977e-03
    2.00755e+01     1.20734e-03
    2.02147e+01     1.18532e-03
    2.03549e+01     1.16368e-03
    2.04962e+01     1.14244e-03
    2.06383e+01     1.12158e-03
    2.07815e+01     1.10109e-03
    2.09257e+01     1.08098e-03
    2.10708e+01     1.06122e-03
    2.12170e+01     1.04183e-03
    2.13642e+01     1.02279e-03
    2.15124e+01     1.00409e-03
    2.16616e+01     9.85724e-04
    2.18119e+01     9.67695e-04
    2.19632e+01     9.49992e-04
    2.21156e+01     9.32610e-04
    2.22690e+01     9.15542e-04
    2.24235e+01     8.98784e-04
    2.25790e+01     8.82329e-04
    2.27357e+01     8.66172e-04
    2.28934e+01     8.50308e-04
    2.30522e+01     8.34732e-04
    2.32121e+01     8.19440e-04
    2.33732e+01     8.04427e-04
    2.35353e+01     7.89689e-04
    2.36986e+01     7.75222e-04
    2.38630e+01     7.61021e-04
    2.40285e+01     7.47081e-04
    2.41952e+01     7.33397e-04
    2.43630e+01     7.19961e-04
    2.45321e+01     7.06769e-04
    2.47022e+01     6.93813e-04
    2.48736e+01     6.81089e-04
    2.50462e+01     6.68590e-04
    2.52199e+01     6.56314e-04
    2.53949e+01     6.44258e-04
    2.55710e+01     6.32421e-04
    2.57484e+01     6.20799e-04
    2.59270e+01     6.09390e-04
    2.61069e+01     5.98192e-04
    2.62880e+01     5.87201e-04
    2.64704e+01     5.76414e-04
    2.66540e+01     5.65825e-04
    2.68389e+01     5.55430e-04
    2.70251e+01     5.45225e-04
    2.72126e+01     5.35206e-04
    2.74013e+01     5.25369e-04
    2.75914e+01     5.15711e-04
    2.77828e+01     5.06228e-04
    2.79756e+01     4.96917e-04
    2.81696e+01     4.87775e-04
    2.83651e+01     4.78800e-04
    2.85618e+01     4.69987e-04
    2.87600e+01     4.61335e-04
    2.89595e+01     4.52841e-04
    2.91604e+01     4.44501e-04
    2.93627e+01     4.36313e-04
    2.95664e+01     4.28274e-04
    2.97715e+01     4.20382e-04
    2.99780e+01     4.12633e-04
    3.01860e+01     4.05026e-04
    3.03954e+01     3.97559e-04
    3.06062e+01     3.90229e-04
    3.08185e+01     3.83034e-04
    3.10323e+01     3.75972e-04
    3.12476e+01     3.69042e-04
    3.14644e+01     3.62239e-04
    3.16827e+01     3.55562e-04
    3.19024e+01     3.49007e-04
    3.21238e+01     3.42570e-04
    3.23466e+01     3.36250e-04
    3.25710e+01     3.30043e-04
    3.27969e+01     3.23947e-04
    3.30245e+01     3.17960e-04
    3.32536e+01     3.12083e-04
    3.34842e+01     3.06312e-04
    3.37165e+01     3.00649e-04
    3.39504e+01     2.95090e-04
    3.41859e+01     2.89635e-04
    3.44231e+01     2.84282e-04
    3.46619e+01     2.79028e-04
    3.49024e+01     2.73871e-04
    3.51445e+01     2.68809e-04
    3.53883e+01     2.63840e-04
    3.56338e+01     2.58961e-04
    3.58810e+01     2.54170e-04
    3.61299e+01     2.49467e-04
    3.63805e+01     2.44850e-04
    3.66329e+01     2.40317e-04
    3.68870e+01     2.35867e-04
    3.71429e+01     2.31498e-04
    3.74006e+01     2.27210e-04
    3.76600e+01     2.23001e-04
    3.79213e+01     2.18869e-04
    3.81844e+01     2.14814e-04
    3.84492e+01     2.10833e-04
    3.87160e+01     2.06926e-04
    3.89846e+01     2.03090e-04
    3.92550e+01     1.99326e-04
    3.95273e+01     1.95630e-04
    3.98015e+01     1.92003e-04
    4.00776e+01     1.88443e-04
    4.03557e+01     1.84948e-04
    4.06356e+01     1.81518e-04
    4.09175e+01     1.78151e-04
    4.12014e+01     1.74845e-04
    4.14872e+01     1.71600e-04
    4.17750e+01     1.68415e-04
    4.20648e+01     1.65288e-04
    4.23566e+01     1.62219e-04
    4.26504e+01     1.59205e-04
    4.29463e+01     1.56247e-04
    4.32442e+01     1.53342e-04
    4.35442e+01     1.50492e-04
    4.38463e+01     1.47694e-04
    4.41505e+01     1.44948e-04
    4.44567e+01     1.42253e-04
    4.47651e+01     1.39609e-04
    4.50757e+01     1.37014e-04
    4.53884e+01     1.34467e-04
    4.57032e+01     1.31966e-04
    4.60203e+01     1.29512e-04
    4.63395e+01     1.27103e-04
    4.66610e+01     1.24738e-04
    4.69847e+01     1.22416e-04
    4.73106e+01     1.20136e-04
    4.76388e+01     1.17899e-04
    4.79693e+01     1.15703e-04
    4.83021e+01     1.13547e-04
    4.86372e+01     1.11431e-04
    4.89746e+01     1.09355e-04
    4.93143e+01     1.07317e-04
    4.96564e+01     1.05317e-04
    5.00009e+01     1.03354e-04
    5.03478e+01     1.01428e-04
    5.06970e+01     9.95366e-05
    5.10487e+01     9.76803e-05
    5.14029e+01     9.58582e-05
    5.17595e+01     9.40698e-05
    5.21185e+01     9.23144e-05
    5.24801e+01     9.05915e-05
    5.28441e+01     8.89006e-05
    5.32107e+01     8.72411e-05
    5.35799e+01     8.56124e-05
    5.39515e+01     8.40139e-05
    5.43258e+01     8.24450e-05
    5.47027e+01     8.09050e-05
    5.50822e+01     7.93934e-05
    5.54643e+01     7.79095e-05
    5.58490e+01     7.64529e-05
    5.62365e+01     7.50231e-05
    5.66266e+01     7.36198e-05
    5.70194e+01     7.22426e-05
    5.74150e+01     7.08910e-05
    5.78133e+01     6.95648e-05
    5.82143e+01     6.82636e-05
    5.86182e+01     6.69868e-05
    5.90248e+01     6.57339e-05
    5.94343e+01     6.45042e-05
    5.98466e+01     6.32973e-05
    6.02618e+01     6.21126e-05
    6.06798e+01     6.09495e-05
    6.11007e+01     5.98077e-05
    6.15246e+01     5.86868e-05
    6.19514e+01     5.75865e-05
    6.23812e+01     5.65067e-05
    6.28139e+01     5.54470e-05
    6.32497e+01     5.44072e-05
    6.36885e+01     5.33870e-05
    6.41303e+01     5.23860e-05
    6.45752e+01     5.14038e-05
    6.50231e+01     5.04400e-05
    6.54742e+01     4.94942e-05
    6.59284e+01     4.85659e-05
    6.63858e+01     4.76548e-05
    6.68463e+01     4.67606e-05
    6.73100e+01     4.58829e-05
    6.77769e+01     4.50214e-05
    6.82471e+01     4.41759e-05
    6.87206e+01     4.33460e-05
    6.91973e+01     4.25315e-05
    6.96773e+01     4.17321e-05
    7.01607e+01     4.09476e-05
    7.06474e+01     4.01776e-05
    7.11375e+01     3.94219e-05
    7.16310e+01     3.86802e-05
    7.21279e+01     3.79524e-05
    7.26283e+01     3.72381e-05
    7.31321e+01     3.65372e-05
    7.36394e+01     3.58494e-05
    7.41503e+01     3.51744e-05
    7.46647e+01     3.45122e-05
    7.51826e+01     3.38624e-05
    7.57042e+01     3.32249e-05
    7.62294e+01     3.25994e-05
    7.67582e+01     3.19856e-05
    7.72907e+01     3.13833e-05
    7.78268e+01     3.07922e-05
    7.83667e+01     3.02121e-05
    7.89104e+01     2.96426e-05
    7.94578e+01     2.90835e-05
    8.00090e+01     2.85347e-05
    8.05640e+01     2.79960e-05
    8.11229e+01     2.74674e-05
    8.16857e+01     2.69486e-05
    8.22523e+01     2.64397e-05
    8.28229e+01     2.59404e-05
    8.33975e+01     2.54506e-05
    8.39760e+01     2.49700e-05
    8.45586e+01     2.44986e-05
    8.51452e+01     2.40359e-05
    8.57359e+01     2.35819e-05
    8.63306e+01     2.31362e-05
    8.69295e+01     2.26987e-05
    8.75326e+01     2.22693e-05
    8.81398e+01     2.18479e-05
    8.87512e+01     2.14343e-05
    8.93669e+01     2.10284e-05
    8.99869e+01     2.06302e-05
    9.06111e+01     2.02395e-05
    9.12397e+01     1.98562e-05
    9.18726e+01     1.94802e-05
    9.25100e+01     1.91113e-05
    9.31517e+01     1.87493e-05
    9.37979e+01     1.83940e-05
    9.44486e+01     1.80454e-05
    9.51038e+01     1.77033e-05
    9.57636e+01     1.73675e-05
    9.64279e+01     1.70380e-05
    9.70968e+01     1.67147e-05
    9.77704e+01     1.63974e-05
    9.84487e+01     1.60860e-05
    9.91316e+01     1.57805e-05
    9.98193e+01     1.54808e-05
    1.00512e+02     1.51867e-05
    1.01209e+02     1.48982e-05
    1.01911e+02     1.46152e-05
    1.02618e+02     1.43375e-05
    1.03330e+02     1.40651e-05


==> data/pklin_0.1667.txt <==
    7.38550e-05     1.42631e+01
    7.43673e-05     1.43588e+01
    7.48832e-05     1.44551e+01
    7.54027e-05     1.45521e+01
    7.59258e-05     1.46498e+01
    7.64525e-05     1.47481e+01
    7.69829e-05     1.48472e+01
    7.75169e-05     1.49468e+01
    7.80547e-05     1.50472e+01
    7.85961e-05     1.51482e+01
    7.91414e-05     1.52499e+01
    7.96904e-05     1.53523e+01
    8.02432e-05     1.54554e+01
    8.07999e-05     1.55592e+01
    8.13604e-05     1.56637e+01
    8.19248e-05     1.57689e+01
    8.24931e-05     1.58748e+01
    8.30654e-05     1.59814e+01
    8.36416e-05     1.60887e+01
    8.42219e-05     1.61968e+01
    8.48061e-05     1.63055e+01
    8.53944e-05     1.64150e+01
    8.59868e-05     1.65252e+01
    8.65833e-05     1.66362e+01
    8.71840e-05     1.67479e+01
    8.77888e-05     1.68603e+01
    8.83978e-05     1.69735e+01
    8.90110e-05     1.70874e+01
    8.96285e-05     1.72021e+01
    9.02503e-05     1.73176e+01
    9.08764e-05     1.74338e+01
    9.15068e-05     1.75508e+01
    9.21416e-05     1.76686e+01
    9.27808e-05     1.77872e+01
    9.34244e-05     1.79066e+01
    9.40725e-05     1.80268e+01
    9.47251e-05     1.81479e+01
    9.53822e-05     1.82697e+01
    9.60439e-05     1.83924e+01
    9.67102e-05     1.85160e+01
    9.73811e-05     1.86403e+01
    9.80566e-05     1.87656e+01
    9.87369e-05     1.88917e+01
    9.94218e-05     1.90186e+01
    1.00112e-04     1.91464e+01
    1.00806e-04     1.92750e+01
    1.01505e-04     1.94044e+01
    1.02209e-04     1.95348e+01
    1.02919e-04     1.96659e+01
    1.03632e-04     1.97979e+01
    1.04351e-04     1.99307e+01
    1.05075e-04     2.00644e+01
    1.05804e-04     2.01990e+01
    1.06538e-04     2.03345e+01
    1.07277e-04     2.04708e+01
    1.08021e-04     2.06081e+01
    1.08771e-04     2.07464e+01
    1.09525e-04     2.08856e+01
    1.10285e-04     2.10258e+01
    1.11050e-04     2.11669e+01
    1.11821e-04     2.13091e+01
    1.12596e-04     2.14522e+01
    1.13377e-04     2.15963e+01
    1.14164e-04     2.17415e+01
    1.14956e-04     2.18875e+01
    1.15753e-04     2.20346e+01
    1.16556e-04     2.21826e+01
    1.17365e-04     2.23316e+01
    1.18179e-04     2.24816e+01
    1.18999e-04     2.26325e+01
    1.19825e-04     2.27845e+01
    1.20656e-04     2.29374e+01
    1.21493e-04     2.30913e+01
    1.22336e-04     2.32462e+01
    1.23184e-04     2.34022e+01
    1.24039e-04     2.35592e+01
    1.24899e-04     2.37173e+01
    1.25766e-04     2.38764e+01
    1.26638e-04     2.40366e+01
    1.27517e-04     2.41979e+01
    1.28401e-04     2.43603e+01
    1.29292e-04     2.45238e+01
    1.30189e-04     2.46883e+01
    1.31092e-04     2.48540e+01
    1.32001e-04     2.50208e+01
    1.32917e-04     2.51887e+01
    1.33839e-04     2.53578e+01
    1.34768e-04     2.55279e+01
    1.35703e-04     2.56992e+01
    1.36644e-04     2.58717e+01
    1.37592e-04     2.60453e+01
    1.38546e-04     2.62200e+01
    1.39508e-04     2.63959e+01
    1.40475e-04     2.65730e+01
    1.41450e-04     2.67513e+01
    1.42431e-04     2.69307e+01
    1.43419e-04     2.71114e+01
    1.44414e-04     2.72932e+01
    1.45416e-04     2.74762e+01
    1.46425e-04     2.76605e+01
    1.47440e-04     2.78459e+01
    1.48463e-04     2.80326e+01
    1.49493e-04     2.82206e+01
    1.50530e-04     2.84098e+01
    1.51574e-04     2.86002e+01
    1.52626e-04     2.87920e+01
    1.53685e-04     2.89850e+01
    1.54751e-04     2.91793e+01
    1.55824e-04     2.93750e+01
    1.56905e-04     2.95719e+01
    1.57994e-04     2.97702e+01
    1.59090e-04     2.99699e+01
    1.60194e-04     3.01709e+01
    1.61305e-04     3.03733e+01
    1.62424e-04     3.05771e+01
    1.63551e-04     3.07823e+01
    1.64685e-04     3.09889e+01
    1.65828e-04     3.11970e+01
    1.66978e-04     3.14065e+01
    1.68136e-04     3.16175e+01
    1.69303e-04     3.18298e+01
    1.70477e-04     3.20436e+01
    1.71660e-04     3.22588e+01
    1.72851e-04     3.24754e+01
    1.74050e-04     3.26934e+01
    1.75257e-04     3.29128e+01
    1.76473e-04     3.31336e+01
    1.77697e-04     3.33558e+01
    1.78930e-04     3.35795e+01
    1.80171e-04     3.38046e+01
    1.81421e-04     3.40311e+01
    1.82680e-04     3.42592e+01
    1.83947e-04     3.44887e+01
    1.85223e-04     3.47199e+01
    1.86508e-04     3.49526e+01
    1.87802e-04     3.51869e+01
    1.89105e-04     3.54228e+01
    1.90416e-04     3.56604e+01
    1.91737e-04     3.58996e+01
    1.93067e-04     3.61405e+01
    1.94407e-04     3.63829e+01
    1.95755e-04     3.66270e+01
    1.97113e-04     3.68728e+01
    1.98481e-04     3.71201e+01
    1.99858e-04     3.73691e+01
    2.01244e-04     3.76197e+01
    2.02640e-04     3.78720e+01
    2.04046e-04     3.81258e+01
    2.05461e-04     3.83814e+01
    2.06887e-04     3.86386e+01
    2.08322e-04     3.88976e+01
    2.09767e-04     3.91583e+01
    2.11222e-04     3.94208e+01
    2.12688e-04     3.96851e+01
    2.14163e-04     3.99511e+01
    2.15649e-04     4.02191e+01
    2.17145e-04     4.04888e+01
    2.18651e-04     4.07604e+01
    2.20168e-04     4.10339e+01
    2.21695e-04     4.13091e+01
    2.23233e-04     4.15862e+01
    2.24782e-04     4.18651e+01
    2.26341e-04     4.21459e+01
    2.27911e-04     4.24284e+01
    2.29492e-04     4.27127e+01
    2.31084e-04     4.29988e+01
    2.32687e-04     4.32868e+01
    2.34302e-04     4.35766e+01
    2.35927e-04     4.38683e+01
    2.37564e-04     4.41619e+01
    2.39212e-04     4.44575e+01
    2.40871e-04     4.47551e+01
    2.42542e-04     4.50547e+01
    2.44225e-04     4.53564e+01
    2.45919e-04     4.56602e+01
    2.47625e-04     4.59661e+01
    2.49343e-04     4.62742e+01
    2.51072e-04     4.65843e+01
    2.52814e-04     4.68966e+01
    2.54568e-04     4.72110e+01
    2.56334e-04     4.75274e+01
    2.58112e-04     4.78460e+01
    2.59903e-04     4.81666e+01
    2.61706e-04     4.84893e+01
    2.63521e-04     4.88140e+01
    2.65349e-04     4.91409e+01
    2.67190e-04     4.94698e+01
    2.69044e-04     4.98009e+01
    2.70910e-04     5.01341e+01
    2.72789e-04     5.04695e+01
    2.74682e-04     5.08071e+01
    2.76587e-04     5.11470e+01
    2.78506e-04     5.14891e+01
    2.80438e-04     5.18336e+01
    2.82383e-04     5.21804e+01
    2.84342e-04     5.25295e+01
    2.86315e-04     5.28811e+01
    2.88301e-04     5.32349e+01
    2.90301e-04     5.35912e+01
    2.92315e-04     5.39499e+01
    2.94343e-04     5.43110e+01
    2.96385e-04     5.46745e+01
    2.98441e-04     5.50405e+01
    3.00511e-04     5.54089e+01
    3.02596e-04     5.57798e+01
    3.04695e-04     5.61532e+01
    3.06809e-04     5.65290e+01
    3.08937e-04     5.69073e+01
    3.11080e-04     5.72881e+01
    3.13238e-04     5.76714e+01
    3.15411e-04     5.80572e+01
    3.17599e-04     5.84454e+01
    3.19802e-04     5.88362e+01
    3.22021e-04     5.92295e+01
    3.24255e-04     5.96253e+01
    3.26504e-04     6.00237e+01
    3.28769e-04     6.04247e+01
    3.31050e-04     6.08284e+01
    3.33347e-04     6.12348e+01
    3.35659e-04     6.16438e+01
    3.37988e-04     6.20557e+01
    3.40332e-04     6.24703e+01
    3.42693e-04     6.28879e+01
    3.45071e-04     6.33082e+01
    3.47464e-04     6.37315e+01
    3.49875e-04     6.41576e+01
    3.52302e-04     6.45866e+01
    3.54746e-04     6.50185e+01
    3.57207e-04     6.54532e+01
    3.59685e-04     6.58907e+01
    3.62180e-04     6.63311e+01
    3.64692e-04     6.67742e+01
    3.67222e-04     6.72202e+01
    3.69770e-04     6.76691e+01
    3.72335e-04     6.81208e+01
    3.74918e-04     6.85754e+01
    3.77519e-04     6.90329e+01
    3.80138e-04     6.94935e+01
    3.82775e-04     6.99571e+01
    3.85430e-04     7.04238e+01
    3.88104e-04     7.08936e+01
    3.90796e-04     7.13666e+01
    3.93507e-04     7.18428e+01
    3.96237e-04     7.23223e+01
    3.98986e-04     7.28050e+01
    4.01754e-04     7.32909e+01
    4.04541e-04     7.37801e+01
    4.07347e-04     7.42725e+01
    4.10173e-04     7.47682e+01
    4.13018e-04     7.52670e+01
    4.15884e-04     7.57691e+01
    4.18769e-04     7.62745e+01
    4.21674e-04     7.67831e+01
    4.24599e-04     7.72949e+01
    4.27544e-04     7.78101e+01
    4.30510e-04     7.83286e+01
    4.33497e-04     7.88504e+01
    4.36504e-04     7.93757e+01
    4.39532e-04     7.99045e+01
    4.42581e-04     8.04367e+01
    4.45652e-04     8.09725e+01
    4.48743e-04     8.15118e+01
    4.51856e-04     8.20547e+01
    4.54991e-04     8.26012e+01
    4.58147e-04     8.31513e+01
    4.61325e-04     8.37050e+01
    4.64526e-04     8.42625e+01
    4.67748e-04     8.48235e+01
    4.70993e-04     8.53883e+01
    4.74260e-04     8.59567e+01
    4.77550e-04     8.65289e+01
    4.80863e-04     8.71047e+01
    4.84199e-04     8.76843e+01
    4.87558e-04     8.82677e+01
    4.90940e-04     8.88549e+01
    4.94346e-04     8.94459e+01
    4.97775e-04     9.00408e+01
    5.01228e-04     9.06395e+01
    5.04706e-04     9.12421e+01
    5.08207e-04     9.18486e+01
    5.11732e-04     9.24591e+01
    5.15282e-04     9.30735e+01
    5.18857e-04     9.36919e+01
    5.22456e-04     9.43143e+01
    5.26081e-04     9.49408e+01
    5.29730e-04     9.55714e+01
    5.33405e-04     9.62061e+01
    5.37105e-04     9.68449e+01
    5.40831e-04     9.74878e+01
    5.44583e-04     9.81350e+01
    5.48361e-04     9.87864e+01
    5.52165e-04     9.94420e+01
    5.55995e-04     1.00102e+02
    5.59852e-04     1.00766e+02
    5.63736e-04     1.01435e+02
    5.67647e-04     1.02107e+02
    5.71585e-04     1.02784e+02
    5.75550e-04     1.03466e+02
    5.79543e-04     1.04152e+02
    5.83563e-04     1.04842e+02
    5.87611e-04     1.05536e+02
    5.91688e-04     1.06235e+02
    5.95792e-04     1.06939e+02
    5.99925e-04     1.07647e+02
    6.04087e-04     1.08359e+02
    6.08278e-04     1.09077e+02
    6.12498e-04     1.09798e+02
    6.16747e-04     1.10525e+02
    6.21025e-04     1.11256e+02
    6.25333e-04     1.11992e+02
    6.29671e-04     1.12732e+02
    6.34039e-04     1.13478e+02
    6.38438e-04     1.14228e+02
    6.42867e-04     1.14983e+02
    6.47326e-04     1.15743e+02
    6.51817e-04     1.16508e+02
    6.56339e-04     1.17278e+02
    6.60892e-04     1.18053e+02
    6.65477e-04     1.18832e+02
    6.70093e-04     1.19616e+02
    6.74742e-04     1.20406e+02
    6.79422e-04     1.21200e+02
    6.84136e-04     1.21999e+02
    6.88882e-04     1.22804e+02
    6.93661e-04     1.23613e+02
    6.98473e-04     1.24428e+02
    7.03318e-04     1.25248e+02
    7.08197e-04     1.26073e+02
    7.13110e-04     1.26904e+02
    7.18057e-04     1.27740e+02
    7.23038e-04     1.28581e+02
    7.28054e-04     1.29428e+02
    7.33105e-04     1.30280e+02
    7.38190e-04     1.31137e+02
    7.43311e-04     1.32000e+02
    7.48468e-04     1.32868e+02
    7.53660e-04     1.33742e+02
    7.58888e-04     1.34621e+02
    7.64153e-04     1.35506e+02
    7.69454e-04     1.36396e+02
    7.74792e-04     1.37292e+02
    7.80166e-04     1.38193e+02
    7.85579e-04     1.39100e+02
    7.91028e-04     1.40013e+02
    7.96516e-04     1.40932e+02
    8.02041e-04     1.41856e+02
    8.07605e-04     1.42786e+02
    8.13208e-04     1.43722e+02
    8.18849e-04     1.44664e+02
    8.24530e-04     1.45612e+02
    8.30249e-04     1.46566e+02
    8.36009e-04     1.47525e+02
    8.41808e-04     1.48491e+02
    8.47648e-04     1.49463e+02
    8.53529e-04     1.50441e+02
    8.59450e-04     1.51425e+02
    8.65412e-04     1.52415e+02
    8.71415e-04     1.53411e+02
    8.77460e-04     1.54414e+02
    8.83547e-04     1.55422e+02
    8.89677e-04     1.56437e+02
    8.95849e-04     1.57458e+02
    9.02063e-04     1.58485e+02
    9.08321e-04     1.59519e+02
    9.14622e-04     1.60559e+02
    9.20967e-04     1.61605e+02
    9.27356e-04     1.62658e+02
    9.33789e-04     1.63717e+02
    9.40267e-04     1.64783e+02
    9.46790e-04     1.65856e+02
    9.53358e-04     1.66935e+02
    9.59971e-04     1.68021e+02
    9.66631e-04     1.69113e+02
    9.73337e-04     1.70212e+02
    9.80089e-04     1.71318e+02
    9.86888e-04     1.72431e+02
    9.93734e-04     1.73551e+02
    1.00063e-03     1.74677e+02
    1.00757e-03     1.75810e+02
    1.01456e-03     1.76951e+02
    1.02160e-03     1.78098e+02
    1.02868e-03     1.79252e+02
    1.03582e-03     1.80413e+02
    1.04301e-03     1.81581e+02
    1.05024e-03     1.82756e+02
    1.05753e-03     1.83939e+02
    1.06486e-03     1.85128e+02
    1.07225e-03     1.86324e+02
    1.07969e-03     1.87527e+02
    1.08718e-03     1.88738e+02
    1.09472e-03     1.89955e+02
    1.10231e-03     1.91180e+02
    1.10996e-03     1.92413e+02
    1.11766e-03     1.93653e+02
    1.12542e-03     1.94900e+02
    1.13322e-03     1.96155e+02
    1.14108e-03     1.97418e+02
    1.14900e-03     1.98689e+02
    1.15697e-03     1.99967e+02
    1.16500e-03     2.01253e+02
    1.17308e-03     2.02547e+02
    1.18122e-03     2.03848e+02
    1.18941e-03     2.05157e+02
    1.19766e-03     2.06474e+02
    1.20597e-03     2.07798e+02
    1.21434e-03     2.09130e+02
    1.22276e-03     2.10469e+02
    1.23124e-03     2.11816e+02
    1.23978e-03     2.13171e+02
    1.24838e-03     2.14533e+02
    1.25704e-03     2.15903e+02
    1.26576e-03     2.17282e+02
    1.27455e-03     2.18668e+02
    1.28339e-03     2.20062e+02
    1.29229e-03     2.21465e+02
    1.30126e-03     2.22876e+02
    1.31028e-03     2.24295e+02
    1.31937e-03     2.25723e+02
    1.32852e-03     2.27160e+02
    1.33774e-03     2.28605e+02
    1.34702e-03     2.30058e+02
    1.35637e-03     2.31520e+02
    1.36577e-03     2.32991e+02
    1.37525e-03     2.34470e+02
    1.38479e-03     2.35959e+02
    1.39440e-03     2.37456e+02
    1.40407e-03     2.38961e+02
    1.41381e-03     2.40476e+02
    1.42362e-03     2.41999e+02
    1.43349e-03     2.43531e+02
    1.44344e-03     2.45071e+02
    1.45345e-03     2.46620e+02
    1.46353e-03     2.48178e+02
    1.47369e-03     2.49744e+02
    1.48391e-03     2.51318e+02
    1.49420e-03     2.52901e+02
    1.50457e-03     2.54492e+02
    1.51501e-03     2.56092e+02
    1.52552e-03     2.57700e+02
    1.53610e-03     2.59318e+02
    1.54676e-03     2.60945e+02
    1.55749e-03     2.62581e+02
    1.56829e-03     2.64226e+02
    1.57917e-03     2.65882e+02
    1.59012e-03     2.67547e+02
    1.60116e-03     2.69222e+02
    1.61226e-03     2.70908e+02
    1.62345e-03     2.72602e+02
    1.63471e-03     2.74307e+02
    1.64605e-03     2.76021e+02
    1.65747e-03     2.77745e+02
    1.66897e-03     2.79477e+02
    1.68054e-03     2.81219e+02
    1.69220e-03     2.82970e+02
    1.70394e-03     2.84729e+02
    1.71576e-03     2.86498e+02
    1.72767e-03     2.88276e+02
    1.73965e-03     2.90062e+02
    1.75172e-03     2.91859e+02
    1.76387e-03     2.93664e+02
    1.77611e-03     2.95480e+02
    1.78843e-03     2.97305e+02
    1.80083e-03     2.99141e+02
    1.81333e-03     3.00987e+02
    1.82591e-03     3.02843e+02
    1.83857e-03     3.04709e+02
    1.85133e-03     3.06586e+02
    1.86417e-03     3.08473e+02
    1.87710e-03     3.10370e+02
    1.89012e-03     3.12277e+02
    1.90324e-03     3.14194e+02
    1.91644e-03     3.16121e+02
    1.92973e-03     3.18058e+02
    1.94312e-03     3.20004e+02
    1.95660e-03     3.21960e+02
    1.97017e-03     3.23926e+02
    1.98384e-03     3.25902e+02
    1.99760e-03     3.27888e+02
    2.01146e-03     3.29883e+02
    2.02541e-03     3.31889e+02
    2.03947e-03     3.33906e+02
    2.05361e-03     3.35932e+02
    2.06786e-03     3.37970e+02
    2.08220e-03     3.40018e+02
    2.09665e-03     3.42076e+02
    2.11119e-03     3.44145e+02
    2.12584e-03     3.46225e+02
    2.14059e-03     3.48316e+02
    2.15544e-03     3.50417e+02
    2.17039e-03     3.52529e+02
    2.18545e-03     3.54652e+02
    2.20061e-03     3.56785e+02
    2.21587e-03     3.58929e+02
    2.23124e-03     3.61083e+02
    2.24672e-03     3.63249e+02
    2.26231e-03     3.65424e+02
    2.27800e-03     3.67611e+02
    2.29381e-03     3.69808e+02
    2.30972e-03     3.72016e+02
    2.32574e-03     3.74235e+02
    2.34188e-03     3.76464e+02
    2.35812e-03     3.78704e+02
    2.37448e-03     3.80954e+02
    2.39095e-03     3.83215e+02
    2.40754e-03     3.85487e+02
    2.42424e-03     3.87769e+02
    2.44106e-03     3.90062e+02
    2.45799e-03     3.92365e+02
    2.47504e-03     3.94680e+02
    2.49221e-03     3.97005e+02
    2.50950e-03     3.99341e+02
    2.52691e-03     4.01687e+02
    2.54444e-03     4.04045e+02
    2.56209e-03     4.06413e+02
    2.57986e-03     4.08792e+02
    2.59776e-03     4.11182e+02
    2.61578e-03     4.13583e+02
    2.63393e-03     4.15995e+02
    2.65220e-03     4.18417e+02
    2.67060e-03     4.20851e+02
    2.68913e-03     4.23296e+02
    2.70778e-03     4.25751e+02
    2.72656e-03     4.28218e+02
    2.74548e-03     4.30696e+02
    2.76453e-03     4.33184e+02
    2.78370e-03     4.35684e+02
    2.80301e-03     4.38194e+02
    2.82246e-03     4.40715e+02
    2.84204e-03     4.43247e+02
    2.86175e-03     4.45790e+02
    2.88161e-03     4.48343e+02
    2.90160e-03     4.50906e+02
    2.92173e-03     4.53481e+02
    2.94199e-03     4.56065e+02
    2.96240e-03     4.58661e+02
    2.98295e-03     4.61267e+02
    3.00365e-03     4.63884e+02
    3.02448e-03     4.66511e+02
    3.04547e-03     4.69149e+02
    3.06659e-03     4.71799e+02
    3.08787e-03     4.74459e+02
    3.10929e-03     4.77130e+02
    3.13086e-03     4.79812e+02
    3.15258e-03     4.82505e+02
    3.17445e-03     4.85209e+02
    3.19647e-03     4.87923e+02
    3.21864e-03     4.90648e+02
    3.24097e-03     4.93384e+02
    3.26345e-03     4.96130e+02
    3.28609e-03     4.98887e+02
    3.30889e-03     5.01654e+02
    3.33184e-03     5.04431e+02
    3.35496e-03     5.07219e+02
    3.37823e-03     5.10017e+02
    3.40167e-03     5.12826e+02
    3.42526e-03     5.15644e+02
    3.44902e-03     5.18474e+02
    3.47295e-03     5.21313e+02
    3.49704e-03     5.24163e+02
    3.52130e-03     5.27023e+02
    3.54573e-03     5.29893e+02
    3.57033e-03     5.32774e+02
    3.59510e-03     5.35665e+02
    3.62004e-03     5.38566e+02
    3.64515e-03     5.41477e+02
    3.67044e-03     5.44398e+02
    3.69590e-03     5.47329e+02
    3.72154e-03     5.50269e+02
    3.74735e-03     5.53219e+02
    3.77335e-03     5.56179e+02
    3.79953e-03     5.59148e+02
    3.82588e-03     5.62126e+02
    3.85242e-03     5.65114e+02
    3.87915e-03     5.68112e+02
    3.90606e-03     5.71119e+02
    3.93316e-03     5.74135e+02
    3.96044e-03     5.77161e+02
    3.98792e-03     5.80197e+02
    4.01558e-03     5.83242e+02
    4.04344e-03     5.86298e+02
    4.07149e-03     5.89362e+02
    4.09973e-03     5.92437e+02
    4.12817e-03     5.95520e+02
    4.15681e-03     5.98612e+02
    4.18565e-03     6.01713e+02
    4.21468e-03     6.04822e+02
    4.24392e-03     6.07939e+02
    4.27336e-03     6.11063e+02
    4.30301e-03     6.14195e+02
    4.33286e-03     6.17334e+02
    4.36292e-03     6.20481e+02
    4.39318e-03     6.23635e+02
    4.42366e-03     6.26797e+02
    4.45435e-03     6.29967e+02
    4.48525e-03     6.33147e+02
    4.51636e-03     6.36336e+02
    4.54769e-03     6.39534e+02
    4.57924e-03     6.42743e+02
    4.61101e-03     6.45963e+02
    4.64299e-03     6.49193e+02
    4.67520e-03     6.52432e+02
    4.70764e-03     6.55679e+02
    4.74029e-03     6.58933e+02
    4.77318e-03     6.62191e+02
    4.80629e-03     6.65452e+02
    4.83963e-03     6.68715e+02
    4.87321e-03     6.71977e+02
    4.90701e-03     6.75236e+02
    4.94105e-03     6.78494e+02
    4.97533e-03     6.81780e+02
    5.00984e-03     6.85083e+02
    5.04460e-03     6.88377e+02
    5.07959e-03     6.91690e+02
    5.11483e-03     6.94997e+02
    5.15031e-03     6.98312e+02
    5.18604e-03     7.01640e+02
    5.22202e-03     7.04957e+02
    5.25824e-03     7.08303e+02
    5.29472e-03     7.11631e+02
    5.33145e-03     7.14983e+02
    5.36844e-03     7.18333e+02
    5.40568e-03     7.21686e+02
    5.44318e-03     7.25033e+02
    5.48094e-03     7.28411e+02
    5.51896e-03     7.31757e+02
    5.55725e-03     7.35137e+02
    5.59580e-03     7.38517e+02
    5.63462e-03     7.41892e+02
    5.67371e-03     7.45266e+02
    5.71306e-03     7.48657e+02
    5.75270e-03     7.52050e+02
    5.79260e-03     7.55433e+02
    5.83279e-03     7.58828e+02
    5.87325e-03     7.62212e+02
    5.91400e-03     7.65619e+02
    5.95502e-03     7.69026e+02
    5.99633e-03     7.72427e+02
    6.03793e-03     7.75832e+02
    6.07982e-03     7.79238e+02
    6.12199e-03     7.82641e+02
    6.16446e-03     7.86044e+02
    6.20723e-03     7.89466e+02
    6.25029e-03     7.92876e+02
    6.29365e-03     7.96277e+02
    6.33731e-03     7.99683e+02
    6.38127e-03     8.03108e+02
    6.42554e-03     8.06517e+02
    6.47011e-03     8.09920e+02
    6.51500e-03     8.13350e+02
    6.56019e-03     8.16754e+02
    6.60570e-03     8.20156e+02
    6.65152e-03     8.23565e+02
    6.69767e-03     8.26966e+02
    6.74413e-03     8.30369e+02
    6.79092e-03     8.33777e+02
    6.83803e-03     8.37178e+02
    6.88546e-03     8.40579e+02
    6.93323e-03     8.43985e+02
    6.98132e-03     8.47384e+02
    7.02975e-03     8.50769e+02
    7.07852e-03     8.54164e+02
    7.12763e-03     8.57534e+02
    7.17707e-03     8.60916e+02
    7.22686e-03     8.64298e+02
    7.27699e-03     8.67655e+02
    7.32748e-03     8.71023e+02
    7.37831e-03     8.74385e+02
    7.42949e-03     8.77730e+02
    7.48103e-03     8.81081e+02
    7.53293e-03     8.84433e+02
    7.58519e-03     8.87786e+02
    7.63781e-03     8.91113e+02
    7.69079e-03     8.94442e+02
    7.74414e-03     8.97741e+02
    7.79786e-03     9.01060e+02
    7.85196e-03     9.04358e+02
    7.90643e-03     9.07657e+02
    7.96128e-03     9.10953e+02
    8.01651e-03     9.14226e+02
    8.07212e-03     9.17497e+02
    8.12812e-03     9.20762e+02
    8.18450e-03     9.24007e+02
    8.24128e-03     9.27244e+02
    8.29845e-03     9.30471e+02
    8.35602e-03     9.33703e+02
    8.41398e-03     9.36895e+02
    8.47235e-03     9.40110e+02
    8.53113e-03     9.43289e+02
    8.59031e-03     9.46451e+02
    8.64990e-03     9.49617e+02
    8.70991e-03     9.52769e+02
    8.77033e-03     9.55907e+02
    8.83117e-03     9.59029e+02
    8.89243e-03     9.62140e+02
    8.95412e-03     9.65233e+02
    9.01624e-03     9.68320e+02
    9.07879e-03     9.71387e+02
    9.14177e-03     9.74442e+02
    9.20518e-03     9.77482e+02
    9.26904e-03     9.80487e+02
    9.33334e-03     9.83496e+02
    9.39809e-03     9.86475e+02
    9.46329e-03     9.89454e+02
    9.52893e-03     9.92407e+02
    9.59504e-03     9.95329e+02
    9.66160e-03     9.98230e+02
    9.72862e-03     1.00113e+03
    9.79611e-03     1.00402e+03
    9.86407e-03     1.00686e+03
    9.93250e-03     1.00971e+03
    1.00014e-02     1.01252e+03
    1.00708e-02     1.01532e+03
    1.01406e-02     1.01811e+03
    1.02110e-02     1.02085e+03
    1.02818e-02     1.02358e+03
    1.03532e-02     1.02627e+03
    1.04250e-02     1.02897e+03
    1.04973e-02     1.03164e+03
    1.05701e-02     1.03426e+03
    1.06434e-02     1.03686e+03
    1.07173e-02     1.03946e+03
    1.07916e-02     1.04203e+03
    1.08665e-02     1.04457e+03
    1.09419e-02     1.04707e+03
    1.10178e-02     1.04956e+03
    1.10942e-02     1.05201e+03
    1.11712e-02     1.05441e+03
    1.12487e-02     1.05683e+03
    1.13267e-02     1.05918e+03
    1.14053e-02     1.06155e+03
    1.14844e-02     1.06384e+03
    1.15641e-02     1.06612e+03
    1.16443e-02     1.06839e+03
    1.17251e-02     1.07059e+03
    1.18064e-02     1.07280e+03
    1.18883e-02     1.07495e+03
    1.19708e-02     1.07708e+03
    1.20538e-02     1.07917e+03
    1.21374e-02     1.08122e+03
    1.22216e-02     1.08324e+03
    1.23064e-02     1.08523e+03
    1.23918e-02     1.08718e+03
    1.24778e-02     1.08911e+03
    1.25643e-02     1.09098e+03
    1.26515e-02     1.09282e+03
    1.27392e-02     1.09463e+03
    1.28276e-02     1.09640e+03
    1.29166e-02     1.09814e+03
    1.30062e-02     1.09983e+03
    1.30964e-02     1.10148e+03
    1.31873e-02     1.10309e+03
    1.32788e-02     1.10467e+03
    1.33709e-02     1.10620e+03
    1.34636e-02     1.10770e+03
    1.35570e-02     1.10913e+03
    1.36511e-02     1.11055e+03
    1.37458e-02     1.11193e+03
    1.38412e-02     1.11324e+03
    1.39372e-02     1.11452e+03
    1.40339e-02     1.11577e+03
    1.41312e-02     1.11696e+03
    1.42292e-02     1.11809e+03
    1.43279e-02     1.11918e+03
    1.44273e-02     1.12023e+03
    1.45274e-02     1.12124e+03
    1.46282e-02     1.12220e+03
    1.47297e-02     1.12309e+03
    1.48319e-02     1.12395e+03
    1.49348e-02     1.12477e+03
    1.50384e-02     1.12553e+03
    1.51427e-02     1.12623e+03
    1.52477e-02     1.12691e+03
    1.53535e-02     1.12752e+03
    1.54600e-02     1.12806e+03
    1.55673e-02     1.12859e+03
    1.56753e-02     1.12904e+03
    1.57840e-02     1.12942e+03
    1.58935e-02     1.12978e+03
    1.60038e-02     1.13007e+03
    1.61148e-02     1.13031e+03
    1.62266e-02     1.13051e+03
    1.63391e-02     1.13062e+03
    1.64525e-02     1.13071e+03
    1.65666e-02     1.13071e+03
    1.66815e-02     1.13069e+03
    1.67973e-02     1.13058e+03
    1.69138e-02     1.13044e+03
    1.70311e-02     1.13022e+03
    1.71493e-02     1.12995e+03
    1.72682e-02     1.12963e+03
    1.73880e-02     1.12924e+03
    1.75087e-02     1.12878e+03
    1.76301e-02     1.12828e+03
    1.77524e-02     1.12771e+03
    1.78756e-02     1.12710e+03
    1.79996e-02     1.12641e+03
    1.81244e-02     1.12565e+03
    1.82502e-02     1.12484e+03
    1.83768e-02     1.12396e+03
    1.85043e-02     1.12303e+03
    1.86326e-02     1.12204e+03
    1.87619e-02     1.12098e+03
    1.88920e-02     1.11986e+03
    1.90231e-02     1.11867e+03
    1.91551e-02     1.11742e+03
    1.92879e-02     1.11612e+03
    1.94217e-02     1.11474e+03
    1.95565e-02     1.11329e+03
    1.96921e-02     1.11178e+03
    1.98287e-02     1.11023e+03
    1.99663e-02     1.10857e+03
    2.01048e-02     1.10690e+03
    2.02443e-02     1.10511e+03
    2.03847e-02     1.10331e+03
    2.05261e-02     1.10141e+03
    2.06685e-02     1.09944e+03
    2.08119e-02     1.09743e+03
    2.09563e-02     1.09535e+03
    2.11017e-02     1.09319e+03
    2.12480e-02     1.09098e+03
    2.13954e-02     1.08870e+03
    2.15439e-02     1.08634e+03
    2.16933e-02     1.08393e+03
    2.18438e-02     1.08146e+03
    2.19953e-02     1.07892e+03
    2.21479e-02     1.07633e+03
    2.23016e-02     1.07364e+03
    2.24563e-02     1.07091e+03
    2.26121e-02     1.06813e+03
    2.27689e-02     1.06525e+03
    2.29269e-02     1.06235e+03
    2.30859e-02     1.05936e+03
    2.32461e-02     1.05629e+03
    2.34073e-02     1.05319e+03
    2.35697e-02     1.05002e+03
    2.37332e-02     1.04677e+03
    2.38979e-02     1.04348e+03
    2.40637e-02     1.04013e+03
    2.42306e-02     1.03670e+03
    2.43987e-02     1.03324e+03
    2.45679e-02     1.02972e+03
    2.47384e-02     1.02612e+03
    2.49100e-02     1.02247e+03
    2.50828e-02     1.01877e+03
    2.52568e-02     1.01497e+03
    2.54320e-02     1.01117e+03
    2.56084e-02     1.00730e+03
    2.57861e-02     1.00337e+03
    2.59650e-02     9.99360e+02
    2.61451e-02     9.95332e+02
    2.63265e-02     9.91240e+02
    2.65091e-02     9.87102e+02
    2.66930e-02     9.82921e+02
    2.68782e-02     9.78674e+02
    2.70646e-02     9.74385e+02
    2.72524e-02     9.70046e+02
    2.74414e-02     9.65678e+02
    2.76318e-02     9.61259e+02
    2.78235e-02     9.56774e+02
    2.80165e-02     9.52250e+02
    2.82108e-02     9.47691e+02
    2.84065e-02     9.43100e+02
    2.86036e-02     9.38447e+02
    2.88020e-02     9.33783e+02
    2.90018e-02     9.29035e+02
    2.92030e-02     9.24299e+02
    2.94056e-02     9.19528e+02
    2.96096e-02     9.14696e+02
    2.98150e-02     9.09832e+02
    3.00218e-02     9.04976e+02
    3.02301e-02     9.00033e+02
    3.04398e-02     8.95095e+02
    3.06510e-02     8.90148e+02
    3.08636e-02     8.85127e+02
    3.10777e-02     8.80129e+02
    3.12933e-02     8.75106e+02
    3.15104e-02     8.70042e+02
    3.17290e-02     8.64952e+02
    3.19491e-02     8.59853e+02
    3.21707e-02     8.54740e+02
    3.23939e-02     8.49615e+02
    3.26186e-02     8.44479e+02
    3.28449e-02     8.39331e+02
    3.30728e-02     8.34167e+02
    3.33022e-02     8.29014e+02
    3.35332e-02     8.23833e+02
    3.37658e-02     8.18651e+02
    3.40001e-02     8.13463e+02
    3.42359e-02     8.08280e+02
    3.44734e-02     8.03115e+02
    3.47126e-02     7.97937e+02
    3.49534e-02     7.92744e+02
    3.51959e-02     7.87586e+02
    3.54400e-02     7.82418e+02
    3.56859e-02     7.77260e+02
    3.59335e-02     7.72137e+02
    3.61827e-02     7.67000e+02
    3.64337e-02     7.61876e+02
    3.66865e-02     7.56788e+02
    3.69410e-02     7.51702e+02
    3.71972e-02     7.46626e+02
    3.74553e-02     7.41621e+02
    3.77151e-02     7.36581e+02
    3.79768e-02     7.31568e+02
    3.82402e-02     7.26624e+02
    3.85055e-02     7.21663e+02
    3.87726e-02     7.16739e+02
    3.90416e-02     7.11867e+02
    3.93124e-02     7.07012e+02
    3.95851e-02     7.02192e+02
    3.98597e-02     6.97409e+02
    4.01363e-02     6.92660e+02
    4.04147e-02     6.87958e+02
    4.06950e-02     6.83284e+02
    4.09774e-02     6.78652e+02
    4.12616e-02     6.74064e+02
    4.15479e-02     6.69521e+02
    4.18361e-02     6.65022e+02
    4.21263e-02     6.60551e+02
    4.24185e-02     6.56137e+02
    4.27128e-02     6.51779e+02
    4.30091e-02     6.47463e+02
    4.33075e-02     6.43191e+02
    4.36079e-02     6.38963e+02
    4.39104e-02     6.34804e+02
    4.42150e-02     6.30684e+02
    4.45218e-02     6.26629e+02
    4.48306e-02     6.22626e+02
    4.51416e-02     6.18654e+02
    4.54548e-02     6.14756e+02
    4.57701e-02     6.10908e+02
    4.60876e-02     6.07109e+02
    4.64073e-02     6.03371e+02
    4.67293e-02     5.99688e+02
    4.70534e-02     5.96058e+02
    4.73798e-02     5.92487e+02
    4.77085e-02     5.88976e+02
    4.80395e-02     5.85500e+02
    4.83727e-02     5.82102e+02
    4.87083e-02     5.78744e+02
    4.90462e-02     5.75449e+02
    4.93865e-02     5.72200e+02
    4.97291e-02     5.69025e+02
    5.00740e-02     5.65884e+02
    5.04214e-02     5.62791e+02
    5.07712e-02     5.59751e+02
    5.11234e-02     5.56773e+02
    5.14780e-02     5.53822e+02
    5.18352e-02     5.50950e+02
    5.21947e-02     5.48111e+02
    5.25568e-02     5.45323e+02
    5.29214e-02     5.42562e+02
    5.32885e-02     5.39864e+02
    5.36582e-02     5.37212e+02
    5.40305e-02     5.34583e+02
    5.44053e-02     5.31994e+02
    5.47827e-02     5.29450e+02
    5.51627e-02     5.26931e+02
    5.55454e-02     5.24441e+02
    5.59307e-02     5.21997e+02
    5.63187e-02     5.19575e+02
    5.67094e-02     5.17180e+02
    5.71028e-02     5.14818e+02
    5.74990e-02     5.12469e+02
    5.78978e-02     5.10126e+02
    5.82995e-02     5.07801e+02
    5.87039e-02     5.05510e+02
    5.91111e-02     5.03225e+02
    5.95212e-02     5.00933e+02
    5.99341e-02     4.98653e+02
    6.03499e-02     4.96381e+02
    6.07685e-02     4.94107e+02
    6.11901e-02     4.91834e+02
    6.16146e-02     4.89544e+02
    6.20420e-02     4.87247e+02
    6.24724e-02     4.84950e+02
    6.29058e-02     4.82634e+02
    6.33422e-02     4.80284e+02
    6.37816e-02     4.77913e+02
    6.42241e-02     4.75529e+02
    6.46696e-02     4.73125e+02
    6.51182e-02     4.70684e+02
    6.55700e-02     4.68205e+02
    6.60248e-02     4.65722e+02
    6.64829e-02     4.63177e+02
    6.69441e-02     4.60577e+02
    6.74085e-02     4.57960e+02
    6.78761e-02     4.55282e+02
    6.83469e-02     4.52570e+02
    6.88211e-02     4.49802e+02
    6.92985e-02     4.46972e+02
    6.97792e-02     4.44098e+02
    7.02633e-02     4.41178e+02
    7.07507e-02     4.38191e+02
    7.12415e-02     4.35149e+02
    7.17358e-02     4.32063e+02
    7.22334e-02     4.28889e+02
    7.27345e-02     4.25674e+02
    7.32391e-02     4.22398e+02
    7.37471e-02     4.19071e+02
    7.42587e-02     4.15682e+02
    7.47739e-02     4.12219e+02
    7.52926e-02     4.08705e+02
    7.58149e-02     4.05129e+02
    7.63409e-02     4.01490e+02
    7.68704e-02     3.97804e+02
    7.74037e-02     3.94071e+02
    7.79407e-02     3.90274e+02
    7.84814e-02     3.86415e+02
    7.90258e-02     3.82541e+02
    7.95740e-02     3.78616e+02
    8.01260e-02     3.74625e+02
    8.06819e-02     3.70616e+02
    8.12416e-02     3.66583e+02
    8.18052e-02     3.62500e+02
    8.23727e-02     3.58386e+02
    8.29441e-02     3.54264e+02
    8.35195e-02     3.50107e+02
    8.40989e-02     3.45938e+02
    8.46823e-02     3.41776e+02
    8.52697e-02     3.37586e+02
    8.58613e-02     3.33418e+02
    8.64569e-02     3.29230e+02
    8.70567e-02     3.25069e+02
    8.76606e-02     3.20935e+02
    8.82687e-02     3.16795e+02
    8.88810e-02     3.12702e+02
    8.94976e-02     3.08621e+02
    9.01185e-02     3.04577e+02
    9.07436e-02     3.00599e+02
    9.13731e-02     2.96640e+02
    9.20070e-02     2.92748e+02
    9.26453e-02     2.88897e+02
    9.32880e-02     2.85103e+02
    9.39351e-02     2.81374e+02
    9.45868e-02     2.77710e+02
    9.52429e-02     2.74141e+02
    9.59036e-02     2.70620e+02
    9.65689e-02     2.67189e+02
    9.72389e-02     2.63851e+02
    9.79134e-02     2.60580e+02
    9.85927e-02     2.57397e+02
    9.92766e-02     2.54310e+02
    9.99653e-02     2.51315e+02
    1.00659e-01     2.48430e+02
    1.01357e-01     2.45586e+02
    1.02060e-01     2.42895e+02
    1.02768e-01     2.40254e+02
    1.03481e-01     2.37736e+02
    1.04199e-01     2.35305e+02
    1.04922e-01     2.32959e+02
    1.05650e-01     2.30727e+02
    1.06383e-01     2.28577e+02
    1.07121e-01     2.26502e+02
    1.07864e-01     2.24538e+02
    1.08612e-01     2.22629e+02
    1.09365e-01     2.20830e+02
    1.10124e-01     2.19101e+02
    1.10888e-01     2.17429e+02
    1.11657e-01     2.15847e+02
    1.12432e-01     2.14308e+02
    1.13212e-01     2.12850e+02
    1.13997e-01     2.11440e+02
    1.14788e-01     2.10067e+02
    1.15584e-01     2.08753e+02
    1.16386e-01     2.07459e+02
    1.17194e-01     2.06213e+02
    1.18007e-01     2.04974e+02
    1.18825e-01     2.03771e+02
    1.19650e-01     2.02569e+02
    1.20480e-01     2.01373e+02
    1.21315e-01     2.00172e+02
    1.22157e-01     1.98968e+02
    1.23004e-01     1.97757e+02
    1.23858e-01     1.96502e+02
    1.24717e-01     1.95244e+02
    1.25582e-01     1.93932e+02
    1.26453e-01     1.92602e+02
    1.27330e-01     1.91211e+02
    1.28214e-01     1.89791e+02
    1.29103e-01     1.88300e+02
    1.29999e-01     1.86775e+02
    1.30901e-01     1.85168e+02
    1.31809e-01     1.83525e+02
    1.32723e-01     1.81812e+02
    1.33644e-01     1.80038e+02
    1.34571e-01     1.78190e+02
    1.35504e-01     1.76299e+02
    1.36444e-01     1.74345e+02
    1.37391e-01     1.72324e+02
    1.38344e-01     1.70245e+02
    1.39304e-01     1.68131e+02
    1.40270e-01     1.65947e+02
    1.41243e-01     1.63748e+02
    1.42223e-01     1.61488e+02
    1.43210e-01     1.59220e+02
    1.44203e-01     1.56900e+02
    1.45204e-01     1.54592e+02
    1.46211e-01     1.52244e+02
    1.47225e-01     1.49922e+02
    1.48246e-01     1.47578e+02
    1.49275e-01     1.45271e+02
    1.50310e-01     1.42952e+02
    1.51353e-01     1.40676e+02
    1.52403e-01     1.38439e+02
    1.53460e-01     1.36220e+02
    1.54525e-01     1.34077e+02
    1.55597e-01     1.31960e+02
    1.56676e-01     1.29921e+02
    1.57763e-01     1.27935e+02
    1.58858e-01     1.26024e+02
    1.59960e-01     1.24177e+02
    1.61069e-01     1.22393e+02
    1.62187e-01     1.20705e+02
    1.63312e-01     1.19087e+02
    1.64445e-01     1.17549e+02
    1.65585e-01     1.16092e+02
    1.66734e-01     1.14701e+02
    1.67891e-01     1.13403e+02
    1.69055e-01     1.12165e+02
    1.70228e-01     1.10999e+02
    1.71409e-01     1.09909e+02
    1.72598e-01     1.08870e+02
    1.73796e-01     1.07895e+02
    1.75001e-01     1.06972e+02
    1.76215e-01     1.06088e+02
    1.77438e-01     1.05251e+02
    1.78669e-01     1.04440e+02
    1.79908e-01     1.03653e+02
    1.81156e-01     1.02887e+02
    1.82413e-01     1.02130e+02
    1.83678e-01     1.01369e+02
    1.84952e-01     1.00609e+02
    1.86235e-01     9.98398e+01
    1.87527e-01     9.90461e+01
    1.88828e-01     9.82309e+01
    1.90138e-01     9.73944e+01
    1.91457e-01     9.65162e+01
    1.92785e-01     9.56010e+01
    1.94123e-01     9.46562e+01
    1.95469e-01     9.36600e+01
    1.96825e-01     9.26193e+01
    1.98191e-01     9.15360e+01
    1.99566e-01     9.04227e+01
    2.00950e-01     8.92591e+01
    2.02344e-01     8.80579e+01
    2.03748e-01     8.68317e+01
    2.05161e-01     8.55747e+01
    2.06585e-01     8.42942e+01
    2.08018e-01     8.29958e+01
    2.09461e-01     8.16931e+01
    2.10914e-01     8.03874e+01
    2.12377e-01     7.90855e+01
    2.13850e-01     7.77891e+01
    2.15334e-01     7.65090e+01
    2.16828e-01     7.52599e+01
    2.18332e-01     7.40271e+01
    2.19846e-01     7.28431e+01
    2.21371e-01     7.16891e+01
    2.22907e-01     7.05802e+01
    2.24453e-01     6.95259e+01
    2.26011e-01     6.85088e+01
    2.27578e-01     6.75462e+01
    2.29157e-01     6.66311e+01
    2.30747e-01     6.57688e+01
    2.32348e-01     6.49522e+01
    2.33959e-01     6.41821e+01
    2.35582e-01     6.34567e+01
    2.37217e-01     6.27670e+01
    2.38862e-01     6.21115e+01
    2.40519e-01     6.14871e+01
    2.42188e-01     6.08851e+01
    2.43868e-01     6.03031e+01
    2.45560e-01     5.97348e+01
    2.47263e-01     5.91721e+01
    2.48979e-01     5.86082e+01
    2.50706e-01     5.80405e+01
    2.52445e-01     5.74665e+01
    2.54196e-01     5.68785e+01
    2.55960e-01     5.62730e+01
    2.57735e-01     5.56480e+01
    2.59523e-01     5.50034e+01
    2.61323e-01     5.43361e+01
    2.63136e-01     5.36456e+01
    2.64962e-01     5.29348e+01
    2.66800e-01     5.22059e+01
    2.68651e-01     5.14605e+01
    2.70514e-01     5.07015e+01
    2.72391e-01     4.99354e+01
    2.74281e-01     4.91665e+01
    2.76183e-01     4.83932e+01
    2.78099e-01     4.76282e+01
    2.80028e-01     4.68726e+01
    2.81971e-01     4.61271e+01
    2.83927e-01     4.54030e+01
    2.85897e-01     4.46987e+01
    2.87880e-01     4.40192e+01
    2.89877e-01     4.33662e+01
    2.91888e-01     4.27395e+01
    2.93913e-01     4.21400e+01
    2.95952e-01     4.15697e+01
    2.98005e-01     4.10258e+01
    3.00072e-01     4.05059e+01
    3.02154e-01     4.00096e+01
    3.04250e-01     3.95313e+01
    3.06361e-01     3.90715e+01
    3.08486e-01     3.86225e+01
    3.10626e-01     3.81826e+01
    3.12781e-01     3.77485e+01
    3.14951e-01     3.73177e+01
    3.17135e-01     3.68861e+01
    3.19335e-01     3.64480e+01
    3.21551e-01     3.60043e+01
    3.23781e-01     3.55548e+01
    3.26027e-01     3.50950e+01
    3.28289e-01     3.46287e+01
    3.30567e-01     3.41535e+01
    3.32860e-01     3.36703e+01
    3.35169e-01     3.31816e+01
    3.37494e-01     3.26907e+01
    3.39835e-01     3.22013e+01
    3.42193e-01     3.17097e+01
    3.44567e-01     3.12256e+01
    3.46957e-01     3.07494e+01
    3.49364e-01     3.02808e+01
    3.51787e-01     2.98228e+01
    3.54228e-01     2.93813e+01
    3.56685e-01     2.89546e+01
    3.59159e-01     2.85383e+01
    3.61651e-01     2.81383e+01
    3.64160e-01     2.77532e+01
    3.66686e-01     2.73821e+01
    3.69230e-01     2.70224e+01
    3.71791e-01     2.66719e+01
    3.74370e-01     2.63294e+01
    3.76968e-01     2.59920e+01
    3.79583e-01     2.56585e+01
    3.82216e-01     2.53298e+01
    3.84867e-01     2.49998e+01
    3.87537e-01     2.46686e+01
    3.90226e-01     2.43355e+01
    3.92933e-01     2.40010e+01
    3.95658e-01     2.36653e+01
    3.98403e-01     2.33283e+01
    4.01167e-01     2.29901e+01
    4.03950e-01     2.26518e+01
    4.06752e-01     2.23159e+01
    4.09574e-01     2.19824e+01
    4.12415e-01     2.16539e+01
    4.15276e-01     2.13314e+01
    4.18157e-01     2.10153e+01
    4.21058e-01     2.07059e+01
    4.23979e-01     2.04041e+01
    4.26920e-01     2.01109e+01
    4.29882e-01     1.98254e+01
    4.32864e-01     1.95470e+01
    4.35867e-01     1.92759e+01
    4.38890e-01     1.90095e+01
    4.41935e-01     1.87482e+01
    4.45001e-01     1.84910e+01
    4.48088e-01     1.82361e+01
    4.51196e-01     1.79834e+01
    4.54326e-01     1.77319e+01
    4.57478e-01     1.74811e+01
    4.60652e-01     1.72321e+01
    4.63847e-01     1.69833e+01
    4.67065e-01     1.67355e+01
    4.70305e-01     1.64896e+01
    4.73568e-01     1.62461e+01
    4.76853e-01     1.60051e+01
    4.80161e-01     1.57669e+01
    4.83492e-01     1.55336e+01
    4.86846e-01     1.53043e+01
    4.90223e-01     1.50793e+01
    4.93624e-01     1.48591e+01
    4.97048e-01     1.46434e+01
    5.00496e-01     1.44322e+01
    5.03968e-01     1.42247e+01
    5.07465e-01     1.40201e+01
    5.10985e-01     1.38192e+01
    5.14530e-01     1.36212e+01
    5.18099e-01     1.34248e+01
    5.21693e-01     1.32304e+01
    5.25312e-01     1.30376e+01
    5.28956e-01     1.28468e+01
    5.32626e-01     1.26576e+01
    5.36321e-01     1.24702e+01
    5.40041e-01     1.22853e+01
    5.43788e-01     1.21026e+01
    5.47560e-01     1.19222e+01
    5.51359e-01     1.17447e+01
    5.55183e-01     1.15704e+01
    5.59035e-01     1.13985e+01
    5.62913e-01     1.12297e+01
    5.66818e-01     1.10640e+01
    5.70750e-01     1.09009e+01
    5.74709e-01     1.07403e+01
    5.78696e-01     1.05819e+01
    5.82711e-01     1.04259e+01
    5.86753e-01     1.02721e+01
    5.90824e-01     1.01197e+01
    5.94922e-01     9.96920e+00
    5.99049e-01     9.82052e+00
    6.03205e-01     9.67333e+00
    6.07390e-01     9.52833e+00
    6.11603e-01     9.38536e+00
    6.15846e-01     9.24446e+00
    6.20118e-01     9.10552e+00
    6.24420e-01     8.96883e+00
    6.28752e-01     8.83426e+00
    6.33113e-01     8.70162e+00
    6.37505e-01     8.57111e+00
    6.41928e-01     8.44277e+00
    6.46381e-01     8.31615e+00
    6.50865e-01     8.19088e+00
    6.55380e-01     8.06732e+00
    6.59927e-01     7.94554e+00
    6.64505e-01     7.82554e+00
    6.69114e-01     7.70728e+00
    6.73756e-01     7.59073e+00
    6.78430e-01     7.47586e+00
    6.83137e-01     7.36265e+00
    6.87876e-01     7.25108e+00
    6.92647e-01     7.14111e+00
    6.97453e-01     7.03272e+00
    7.02291e-01     6.92590e+00
    7.07163e-01     6.82060e+00
    7.12068e-01     6.71682e+00
    7.17008e-01     6.61453e+00
    7.21982e-01     6.51371e+00
    7.26991e-01     6.41435e+00
    7.32034e-01     6.31644e+00
    7.37112e-01     6.21995e+00
    7.42226e-01     6.12487e+00
    7.47375e-01     6.03119e+00
    7.52559e-01     5.93889e+00
    7.57780e-01     5.84794e+00
    7.63037e-01     5.75831e+00
    7.68330e-01     5.66999e+00
    7.73660e-01     5.58295e+00
    7.79027e-01     5.49716e+00
    7.84431e-01     5.41262e+00
    7.89873e-01     5.32930e+00
    7.95352e-01     5.24719e+00
    8.00870e-01     5.16628e+00
    8.06426e-01     5.08655e+00
    8.12020e-01     5.00800e+00
    8.17653e-01     4.93060e+00
    8.23325e-01     4.85434e+00
    8.29037e-01     4.77921e+00
    8.34788e-01     4.70519e+00
    8.40579e-01     4.63227e+00
    8.46410e-01     4.56043e+00
    8.52282e-01     4.48966e+00
    8.58194e-01     4.41994e+00
    8.64148e-01     4.35126e+00
    8.70143e-01     4.28360e+00
    8.76179e-01     4.21695e+00
    8.82257e-01     4.15130e+00
    8.88377e-01     4.08663e+00
    8.94540e-01     4.02293e+00
    9.00746e-01     3.96018e+00
    9.06994e-01     3.89837e+00
    9.13286e-01     3.83749e+00
    9.19622e-01     3.77752e+00
    9.26002e-01     3.71844e+00
    9.32425e-01     3.66025e+00
    9.38894e-01     3.60293e+00
    9.45407e-01     3.54647e+00
    9.51965e-01     3.49084e+00
    9.58569e-01     3.43604e+00
    9.65219e-01     3.38205e+00
    9.71915e-01     3.32887e+00
    9.78657e-01     3.27646e+00
    9.85446e-01     3.22485e+00
    9.92283e-01     3.17401e+00
    9.99166e-01     3.12395e+00
    1.00610e+00     3.07466e+00
    1.01308e+00     3.02614e+00
    1.02010e+00     2.97838e+00
    1.02718e+00     2.93137e+00
    1.03431e+00     2.88509e+00
    1.04148e+00     2.83953e+00
    1.04871e+00     2.79466e+00
    1.05598e+00     2.75047e+00
    1.06331e+00     2.70695e+00
    1.07068e+00     2.66408e+00
    1.07811e+00     2.62184e+00
    1.08559e+00     2.58024e+00
    1.09312e+00     2.53925e+00
    1.10070e+00     2.49888e+00
    1.10834e+00     2.45910e+00
    1.11603e+00     2.41991e+00
    1.12377e+00     2.38131e+00
    1.13157e+00     2.34330e+00
    1.13942e+00     2.30588e+00
    1.14732e+00     2.26904e+00
    1.15528e+00     2.23278e+00
    1.16329e+00     2.19711e+00
    1.17136e+00     2.16201e+00
    1.17949e+00     2.12748e+00
    1.18767e+00     2.09348e+00
    1.19591e+00     2.06000e+00
    1.20421e+00     2.02703e+00
    1.21256e+00     1.99456e+00
    1.22097e+00     1.96256e+00
    1.22944e+00     1.93104e+00
    1.23797e+00     1.90000e+00
    1.24656e+00     1.86943e+00
    1.25521e+00     1.83934e+00
    1.26392e+00     1.80974e+00
    1.27268e+00     1.78061e+00
    1.28151e+00     1.75195e+00
    1.29040e+00     1.72374e+00
    1.29935e+00     1.69598e+00
    1.30837e+00     1.66865e+00
    1.31744e+00     1.64174e+00
    1.32658e+00     1.61523e+00
    1.33579e+00     1.58912e+00
    1.34505e+00     1.56340e+00
    1.35438e+00     1.53807e+00
    1.36378e+00     1.51314e+00
    1.37324e+00     1.48860e+00
    1.38277e+00     1.46444e+00
    1.39236e+00     1.44068e+00
    1.40202e+00     1.41730e+00
    1.41174e+00     1.39429e+00
    1.42154e+00     1.37166e+00
    1.43140e+00     1.34938e+00
    1.44133e+00     1.32745e+00
    1.45133e+00     1.30587e+00
    1.46140e+00     1.28463e+00
    1.47153e+00     1.26372e+00
    1.48174e+00     1.24315e+00
    1.49202e+00     1.22289e+00
    1.50237e+00     1.20296e+00
    1.51279e+00     1.18335e+00
    1.52329e+00     1.16404e+00
    1.53386e+00     1.14504e+00
    1.54450e+00     1.12635e+00
    1.55521e+00     1.10795e+00
    1.56600e+00     1.08983e+00
    1.57686e+00     1.07201e+00
    1.58780e+00     1.05446e+00
    1.59882e+00     1.03719e+00
    1.60991e+00     1.02019e+00
    1.62108e+00     1.00346e+00
    1.63232e+00     9.87000e-01
    1.64365e+00     9.70798e-01
    1.65505e+00     9.54856e-01
    1.66653e+00     9.39170e-01
    1.67809e+00     9.23735e-01
    1.68973e+00     9.08547e-01
    1.70145e+00     8.93604e-01
    1.71326e+00     8.78900e-01
    1.72514e+00     8.64431e-01
    1.73711e+00     8.50194e-01
    1.74916e+00     8.36185e-01
    1.76129e+00     8.22399e-01
    1.77351e+00     8.08833e-01
    1.78582e+00     7.95482e-01
    1.79820e+00     7.82343e-01
    1.81068e+00     7.69412e-01
    1.82324e+00     7.56686e-01
    1.83589e+00     7.44162e-01
    1.84862e+00     7.31838e-01
    1.86145e+00     7.19712e-01
    1.87436e+00     7.07782e-01
    1.88736e+00     6.96046e-01
    1.90046e+00     6.84501e-01
    1.91364e+00     6.73145e-01
    1.92692e+00     6.61974e-01
    1.94028e+00     6.50986e-01
    1.95374e+00     6.40177e-01
    1.96730e+00     6.29543e-01
    1.98094e+00     6.19083e-01
    1.99469e+00     6.08793e-01
    2.00852e+00     5.98670e-01
    2.02246e+00     5.88711e-01
    2.03649e+00     5.78915e-01
    2.05061e+00     5.69278e-01
    2.06484e+00     5.59797e-01
    2.07916e+00     5.50471e-01
    2.09359e+00     5.41295e-01
    2.10811e+00     5.32268e-01
    2.12274e+00     5.23385e-01
    2.13746e+00     5.14645e-01
    2.15229e+00     5.06043e-01
    2.16722e+00     4.97578e-01
    2.18225e+00     4.89247e-01
    2.19739e+00     4.81050e-01
    2.21264e+00     4.72987e-01
    2.22799e+00     4.65056e-01
    2.24344e+00     4.57257e-01
    2.25900e+00     4.49590e-01
    2.27468e+00     4.42054e-01
    2.29046e+00     4.34644e-01
    2.30634e+00     4.27359e-01
    2.32234e+00     4.20194e-01
    2.33845e+00     4.13145e-01
    2.35468e+00     4.06210e-01
    2.37101e+00     3.99386e-01
    2.38746e+00     3.92670e-01
    2.40402e+00     3.86062e-01
    2.42070e+00     3.79561e-01
    2.43749e+00     3.73167e-01
    2.45440e+00     3.66879e-01
    2.47143e+00     3.60695e-01
    2.48857e+00     3.54616e-01
    2.50584e+00     3.48638e-01
    2.52322e+00     3.42760e-01
    2.54072e+00     3.36978e-01
    2.55835e+00     3.31292e-01
    2.57610e+00     3.25699e-01
    2.59397e+00     3.20196e-01
    2.61196e+00     3.14783e-01
    2.63008e+00     3.09459e-01
    2.64833e+00     3.04221e-01
    2.66670e+00     2.99070e-01
    2.68520e+00     2.94005e-01
    2.70383e+00     2.89023e-01
    2.72258e+00     2.84125e-01
    2.74147e+00     2.79308e-01
    2.76049e+00     2.74571e-01
    2.77964e+00     2.69913e-01
    2.79892e+00     2.65333e-01
    2.81834e+00     2.60829e-01
    2.83789e+00     2.56400e-01
    2.85757e+00     2.52044e-01
    2.87740e+00     2.47761e-01
    2.89736e+00     2.43549e-01
    2.91746e+00     2.39408e-01
    2.93770e+00     2.35336e-01
    2.95808e+00     2.31332e-01
    2.97860e+00     2.27395e-01
    2.99926e+00     2.23525e-01
    3.02007e+00     2.19718e-01
    3.04102e+00     2.15975e-01
    3.06211e+00     2.12294e-01
    3.08336e+00     2.08674e-01
    3.10475e+00     2.05114e-01
    3.12628e+00     2.01613e-01
    3.14797e+00     1.98169e-01
    3.16981e+00     1.94784e-01
    3.19180e+00     1.91454e-01
    3.21394e+00     1.88181e-01
    3.23624e+00     1.84962e-01
    3.25869e+00     1.81798e-01
    3.28129e+00     1.78687e-01
    3.30406e+00     1.75628e-01
    3.32698e+00     1.72621e-01
    3.35006e+00     1.69664e-01
    3.37330e+00     1.66757e-01
    3.39670e+00     1.63900e-01
    3.42026e+00     1.61090e-01
    3.44399e+00     1.58327e-01
    3.46788e+00     1.55611e-01
    3.49194e+00     1.52941e-01
    3.51616e+00     1.50316e-01
    3.54055e+00     1.47735e-01
    3.56511e+00     1.45197e-01
    3.58985e+00     1.42702e-01
    3.61475e+00     1.40250e-01
    3.63982e+00     1.37838e-01
    3.66508e+00     1.35468e-01
    3.69050e+00     1.33137e-01
    3.71610e+00     1.30845e-01
    3.74188e+00     1.28592e-01
    3.76784e+00     1.26377e-01
    3.79398e+00     1.24199e-01
    3.82030e+00     1.22058e-01
    3.84680e+00     1.19953e-01
    3.87348e+00     1.17883e-01
    3.90036e+00     1.15849e-01
    3.92741e+00     1.13848e-01
    3.95466e+00     1.11882e-01
    3.98209e+00     1.09949e-01
    4.00972e+00     1.08049e-01
    4.03753e+00     1.06181e-01
    4.06554e+00     1.04345e-01
    4.09374e+00     1.02541e-01
    4.12214e+00     1.00767e-01
    4.15074e+00     9.90231e-02
    4.17953e+00     9.73090e-02
    4.20853e+00     9.56241e-02
    4.23772e+00     9.39678e-02
    4.26712e+00     9.23396e-02
    4.29672e+00     9.07392e-02
    4.32653e+00     8.91660e-02
    4.35654e+00     8.76197e-02
    4.38677e+00     8.60997e-02
    4.41720e+00     8.46057e-02
    4.44784e+00     8.31373e-02
    4.47870e+00     8.16939e-02
    4.50976e+00     8.02753e-02
    4.54105e+00     7.88808e-02
    4.57255e+00     7.75102e-02
    4.60427e+00     7.61629e-02
    4.63621e+00     7.48387e-02
    4.66837e+00     7.35371e-02
    4.70076e+00     7.22577e-02
    4.73337e+00     7.10001e-02
    4.76621e+00     6.97640e-02
    4.79927e+00     6.85489e-02
    4.83256e+00     6.73546e-02
    4.86609e+00     6.61807e-02
    4.89984e+00     6.50270e-02
    4.93384e+00     6.38930e-02
    4.96806e+00     6.27785e-02
    5.00253e+00     6.16833e-02
    5.03723e+00     6.06070e-02
    5.07217e+00     5.95494e-02
    5.10736e+00     5.85099e-02
    5.14279e+00     5.74884e-02
    5.17847e+00     5.64843e-02
    5.21439e+00     5.54972e-02
    5.25056e+00     5.45270e-02
    5.28699e+00     5.35731e-02
    5.32366e+00     5.26355e-02
    5.36060e+00     5.17138e-02
    5.39778e+00     5.08080e-02
    5.43523e+00     4.99179e-02
    5.47293e+00     4.90433e-02
    5.51090e+00     4.81840e-02
    5.54913e+00     4.73398e-02
    5.58763e+00     4.65103e-02
    5.62639e+00     4.56953e-02
    5.66542e+00     4.48945e-02
    5.70472e+00     4.41074e-02
    5.74430e+00     4.33338e-02
    5.78414e+00     4.25735e-02
    5.82427e+00     4.18262e-02
    5.86467e+00     4.10917e-02
    5.90536e+00     4.03698e-02
    5.94632e+00     3.96603e-02
    5.98758e+00     3.89631e-02
    6.02911e+00     3.82779e-02
    6.07094e+00     3.76046e-02
    6.11305e+00     3.69430e-02
    6.15546e+00     3.62928e-02
    6.19816e+00     3.56539e-02
    6.24116e+00     3.50262e-02
    6.28445e+00     3.44094e-02
    6.32805e+00     3.38033e-02
    6.37195e+00     3.32078e-02
    6.41615e+00     3.26227e-02
    6.46066e+00     3.20479e-02
    6.50548e+00     3.14830e-02
    6.55061e+00     3.09281e-02
    6.59605e+00     3.03829e-02
    6.64181e+00     2.98472e-02
    6.68789e+00     2.93209e-02
    6.73428e+00     2.88036e-02
    6.78100e+00     2.82954e-02
    6.82804e+00     2.77958e-02
    6.87541e+00     2.73049e-02
    6.92310e+00     2.68224e-02
    6.97113e+00     2.63482e-02
    7.01949e+00     2.58822e-02
    7.06818e+00     2.54243e-02
    7.11722e+00     2.49743e-02
    7.16659e+00     2.45323e-02
    7.21631e+00     2.40980e-02
    7.26637e+00     2.36714e-02
    7.31677e+00     2.32522e-02
    7.36753e+00     2.28404e-02
    7.41864e+00     2.24358e-02
    7.47011e+00     2.20382e-02
    7.52193e+00     2.16477e-02
    7.57411e+00     2.12639e-02
    7.62665e+00     2.08869e-02
    7.67956e+00     2.05164e-02
    7.73283e+00     2.01524e-02
    7.78648e+00     1.97948e-02
    7.84049e+00     1.94434e-02
    7.89488e+00     1.90983e-02
    7.94965e+00     1.87591e-02
    8.00480e+00     1.84259e-02
    8.06033e+00     1.80985e-02
    8.11624e+00     1.77769e-02
    8.17255e+00     1.74608e-02
    8.22924e+00     1.71503e-02
    8.28633e+00     1.68453e-02
    8.34381e+00     1.65456e-02
    8.40170e+00     1.62511e-02
    8.45998e+00     1.59619e-02
    8.51867e+00     1.56777e-02
    8.57776e+00     1.53986e-02
    8.63727e+00     1.51244e-02
    8.69719e+00     1.48550e-02
    8.75752e+00     1.45904e-02
    8.81827e+00     1.43304e-02
    8.87945e+00     1.40750e-02
    8.94105e+00     1.38241e-02
    9.00307e+00     1.35776e-02
    9.06553e+00     1.33354e-02
    9.12842e+00     1.30975e-02
    9.19174e+00     1.28638e-02
    9.25551e+00     1.26342e-02
    9.31971e+00     1.24086e-02
    9.38436e+00     1.21870e-02
    9.44947e+00     1.19693e-02
    9.51502e+00     1.17555e-02
    9.58102e+00     1.15454e-02
    9.64749e+00     1.13390e-02
    9.71442e+00     1.11363e-02
    9.78181e+00     1.09371e-02
    9.84966e+00     1.07414e-02
    9.91799e+00     1.05492e-02
    9.98680e+00     1.03604e-02
    1.00561e+01     1.01749e-02
    1.01258e+01     9.99276e-03
    1.01961e+01     9.81382e-03
    1.02668e+01     9.63808e-03
    1.03380e+01     9.46548e-03
    1.04098e+01     9.29596e-03
    1.04820e+01     9.12947e-03
    1.05547e+01     8.96595e-03
    1.06279e+01     8.80535e-03
    1.07016e+01     8.64762e-03
    1.07759e+01     8.49270e-03
    1.08506e+01     8.34052e-03
    1.09259e+01     8.19103e-03
    1.10017e+01     8.04414e-03
    1.10780e+01     7.89980e-03
    1.11549e+01     7.75794e-03
    1.12322e+01     7.61852e-03
    1.13102e+01     7.48148e-03
    1.13886e+01     7.34681e-03
    1.14676e+01     7.21451e-03
    1.15472e+01     7.08455e-03
    1.16273e+01     6.95692e-03
    1.17079e+01     6.83160e-03
    1.17892e+01     6.70856e-03
    1.18709e+01     6.58777e-03
    1.19533e+01     6.46919e-03
    1.20362e+01     6.35278e-03
    1.21197e+01     6.23848e-03
    1.22038e+01     6.12627e-03
    1.22885e+01     6.01610e-03
    1.23737e+01     5.90793e-03
    1.24595e+01     5.80170e-03
    1.25460e+01     5.69736e-03
    1.26330e+01     5.59485e-03
    1.27206e+01     5.49414e-03
    1.28089e+01     5.39516e-03
    1.28977e+01     5.29789e-03
    1.29872e+01     5.20231e-03
    1.30773e+01     5.10840e-03
    1.31680e+01     5.01615e-03
    1.32594e+01     4.92553e-03
    1.33514e+01     4.83654e-03
    1.34440e+01     4.74915e-03
    1.35372e+01     4.66335e-03
    1.36312e+01     4.57910e-03
    1.37257e+01     4.49638e-03
    1.38209e+01     4.41516e-03
    1.39168e+01     4.33541e-03
    1.40134e+01     4.25711e-03
    1.41106e+01     4.18023e-03
    1.42085e+01     4.10474e-03
    1.43070e+01     4.03059e-03
    1.44063e+01     3.95775e-03
    1.45062e+01     3.88619e-03
    1.46068e+01     3.81588e-03
    1.47082e+01     3.74680e-03
    1.48102e+01     3.67892e-03
    1.49129e+01     3.61223e-03
    1.50164e+01     3.54674e-03
    1.51206e+01     3.48242e-03
    1.52255e+01     3.41927e-03
    1.53311e+01     3.35728e-03
    1.54374e+01     3.29643e-03
    1.55445e+01     3.23668e-03
    1.56524e+01     3.17803e-03
    1.57610e+01     3.12044e-03
    1.58703e+01     3.06389e-03
    1.59804e+01     3.00835e-03
    1.60912e+01     2.95381e-03
    1.62029e+01     2.90024e-03
    1.63153e+01     2.84763e-03
    1.64285e+01     2.79595e-03
    1.65424e+01     2.74518e-03
    1.66572e+01     2.69532e-03
    1.67727e+01     2.64634e-03
    1.68891e+01     2.59823e-03
    1.70062e+01     2.55098e-03
    1.71242e+01     2.50457e-03
    1.72430e+01     2.45901e-03
    1.73626e+01     2.41428e-03
    1.74831e+01     2.37037e-03
    1.76044e+01     2.32727e-03
    1.77265e+01     2.28496e-03
    1.78495e+01     2.24341e-03
    1.79733e+01     2.20261e-03
    1.80980e+01     2.16254e-03
    1.82235e+01     2.12318e-03
    1.83499e+01     2.08451e-03
    1.84772e+01     2.04652e-03
    1.86054e+01     2.00920e-03
    1.87345e+01     1.97256e-03
    1.88644e+01     1.93658e-03
    1.89953e+01     1.90126e-03
    1.91271e+01     1.86660e-03
    1.92598e+01     1.83257e-03
    1.93934e+01     1.79917e-03
    1.95279e+01     1.76638e-03
    1.96634e+01     1.73419e-03
    1.97998e+01     1.70258e-03
    1.99371e+01     1.67154e-03
    2.00755e+01     1.64106e-03
    2.02147e+01     1.61112e-03
    2.03549e+01     1.58171e-03
    2.04962e+01     1.55284e-03
    2.06383e+01     1.52448e-03
    2.07815e+01     1.49664e-03
    2.09257e+01     1.46930e-03
    2.10708e+01     1.44245e-03
    2.12170e+01     1.41609e-03
    2.13642e+01     1.39020e-03
    2.15124e+01     1.36478e-03
    2.16616e+01     1.33983e-03
    2.18119e+01     1.31532e-03
    2.19632e+01     1.29126e-03
    2.21156e+01     1.26763e-03
    2.22690e+01     1.24443e-03
    2.24235e+01     1.22165e-03
    2.25790e+01     1.19929e-03
    2.27357e+01     1.17733e-03
    2.28934e+01     1.15576e-03
    2.30522e+01     1.13459e-03
    2.32121e+01     1.11381e-03
    2.33732e+01     1.09340e-03
    2.35353e+01     1.07337e-03
    2.36986e+01     1.05370e-03
    2.38630e+01     1.03440e-03
    2.40285e+01     1.01546e-03
    2.41952e+01     9.96855e-04
    2.43630e+01     9.78593e-04
    2.45321e+01     9.60661e-04
    2.47022e+01     9.43052e-04
    2.48736e+01     9.25756e-04
    2.50462e+01     9.08768e-04
    2.52199e+01     8.92082e-04
    2.53949e+01     8.75695e-04
    2.55710e+01     8.59605e-04
    2.57484e+01     8.43808e-04
    2.59270e+01     8.28301e-04
    2.61069e+01     8.13080e-04
    2.62880e+01     7.98142e-04
    2.64704e+01     7.83479e-04
    2.66540e+01     7.69086e-04
    2.68389e+01     7.54957e-04
    2.70251e+01     7.41087e-04
    2.72126e+01     7.27469e-04
    2.74013e+01     7.14098e-04
    2.75914e+01     7.00970e-04
    2.77828e+01     6.88080e-04
    2.79756e+01     6.75424e-04
    2.81696e+01     6.62999e-04
    2.83651e+01     6.50799e-04
    2.85618e+01     6.38821e-04
    2.87600e+01     6.27061e-04
    2.89595e+01     6.15515e-04
    2.91604e+01     6.04179e-04
    2.93627e+01     5.93050e-04
    2.95664e+01     5.82123e-04
    2.97715e+01     5.71395e-04
    2.99780e+01     5.60863e-04
    3.01860e+01     5.50524e-04
    3.03954e+01     5.40374e-04
    3.06062e+01     5.30411e-04
    3.08185e+01     5.20631e-04
    3.10323e+01     5.11033e-04
    3.12476e+01     5.01613e-04
    3.14644e+01     4.92367e-04
    3.16827e+01     4.83291e-04
    3.19024e+01     4.74380e-04
    3.21238e+01     4.65632e-04
    3.23466e+01     4.57041e-04
    3.25710e+01     4.48604e-04
    3.27969e+01     4.40318e-04
    3.30245e+01     4.32181e-04
    3.32536e+01     4.24192e-04
    3.34842e+01     4.16349e-04
    3.37165e+01     4.08650e-04
    3.39504e+01     4.01095e-04
    3.41859e+01     3.93680e-04
    3.44231e+01     3.86404e-04
    3.46619e+01     3.79263e-04
    3.49024e+01     3.72254e-04
    3.51445e+01     3.65373e-04
    3.53883e+01     3.58619e-04
    3.56338e+01     3.51987e-04
    3.58810e+01     3.45476e-04
    3.61299e+01     3.39083e-04
    3.63805e+01     3.32807e-04
    3.66329e+01     3.26645e-04
    3.68870e+01     3.20597e-04
    3.71429e+01     3.14659e-04
    3.74006e+01     3.08831e-04
    3.76600e+01     3.03110e-04
    3.79213e+01     2.97494e-04
    3.81844e+01     2.91982e-04
    3.84492e+01     2.86571e-04
    3.87160e+01     2.81260e-04
    3.89846e+01     2.76046e-04
    3.92550e+01     2.70929e-04
    3.95273e+01     2.65907e-04
    3.98015e+01     2.60977e-04
    4.00776e+01     2.56137e-04
    4.03557e+01     2.51387e-04
    4.06356e+01     2.46725e-04
    4.09175e+01     2.42148e-04
    4.12014e+01     2.37655e-04
    4.14872e+01     2.33244e-04
    4.17750e+01     2.28915e-04
    4.20648e+01     2.24665e-04
    4.23566e+01     2.20492e-04
    4.26504e+01     2.16396e-04
    4.29463e+01     2.12375e-04
    4.32442e+01     2.08428e-04
    4.35442e+01     2.04553e-04
    4.38463e+01     2.00750e-04
    4.41505e+01     1.97018e-04
    4.44567e+01     1.93355e-04
    4.47651e+01     1.89761e-04
    4.50757e+01     1.86233e-04
    4.53884e+01     1.82771e-04
    4.57032e+01     1.79373e-04
    4.60203e+01     1.76037e-04
    4.63395e+01     1.72762e-04
    4.66610e+01     1.69547e-04
    4.69847e+01     1.66391e-04
    4.73106e+01     1.63293e-04
    4.76388e+01     1.60252e-04
    4.79693e+01     1.57266e-04
    4.83021e+01     1.54336e-04
    4.86372e+01     1.51461e-04
    4.89746e+01     1.48639e-04
    4.93143e+01     1.45869e-04
    4.96564e+01     1.43151e-04
    5.00009e+01     1.40483e-04
    5.03478e+01     1.37864e-04
    5.06970e+01     1.35293e-04
    5.10487e+01     1.32770e-04
    5.14029e+01     1.30293e-04
    5.17595e+01     1.27862e-04
    5.21185e+01     1.25476e-04
    5.24801e+01     1.23135e-04
    5.28441e+01     1.20836e-04
    5.32107e+01     1.18581e-04
    5.35799e+01     1.16367e-04
    5.39515e+01     1.14194e-04
    5.43258e+01     1.12062e-04
    5.47027e+01     1.09969e-04
    5.50822e+01     1.07914e-04
    5.54643e+01     1.05897e-04
    5.58490e+01     1.03917e-04
    5.62365e+01     1.01974e-04
    5.66266e+01     1.00066e-04
    5.70194e+01     9.81943e-05
    5.74150e+01     9.63572e-05
    5.78133e+01     9.45546e-05
    5.82143e+01     9.27859e-05
    5.86182e+01     9.10505e-05
    5.90248e+01     8.93474e-05
    5.94343e+01     8.76761e-05
    5.98466e+01     8.60356e-05
    6.02618e+01     8.44253e-05
    6.06798e+01     8.28444e-05
    6.11007e+01     8.12924e-05
    6.15246e+01     7.97688e-05
    6.19514e+01     7.82733e-05
    6.23812e+01     7.68056e-05
    6.28139e+01     7.53653e-05
    6.32497e+01     7.39519e-05
    6.36885e+01     7.25653e-05
    6.41303e+01     7.12047e-05
    6.45752e+01     6.98697e-05
    6.50231e+01     6.85596e-05
    6.54742e+01     6.72740e-05
    6.59284e+01     6.60122e-05
    6.63858e+01     6.47739e-05
    6.68463e+01     6.35584e-05
    6.73100e+01     6.23654e-05
    6.77769e+01     6.11945e-05
    6.82471e+01     6.00452e-05
    6.87206e+01     5.89172e-05
    6.91973e+01     5.78101e-05
    6.96773e+01     5.67236e-05
    7.01607e+01     5.56571e-05
    7.06474e+01     5.46105e-05
    7.11375e+01     5.35834e-05
    7.16310e+01     5.25753e-05
    7.21279e+01     5.15860e-05
    7.26283e+01     5.06152e-05
    7.31321e+01     4.96625e-05
    7.36394e+01     4.87275e-05
    7.41503e+01     4.78102e-05
    7.46647e+01     4.69100e-05
    7.51826e+01     4.60268e-05
    7.57042e+01     4.51602e-05
    7.62294e+01     4.43100e-05
    7.67582e+01     4.34758e-05
    7.72907e+01     4.26572e-05
    7.78268e+01     4.18537e-05
    7.83667e+01     4.10652e-05
    7.89104e+01     4.02911e-05
    7.94578e+01     3.95312e-05
    8.00090e+01     3.87852e-05
    8.05640e+01     3.80531e-05
    8.11229e+01     3.73345e-05
    8.16857e+01     3.66294e-05
    8.22523e+01     3.59376e-05
    8.28229e+01     3.52589e-05
    8.33975e+01     3.45932e-05
    8.39760e+01     3.39400e-05
    8.45586e+01     3.32992e-05
    8.51452e+01     3.26703e-05
    8.57359e+01     3.20532e-05
    8.63306e+01     3.14474e-05
    8.69295e+01     3.08528e-05
    8.75326e+01     3.02691e-05
    8.81398e+01     2.96963e-05
    8.87512e+01     2.91341e-05
    8.93669e+01     2.85824e-05
    8.99869e+01     2.80412e-05
    9.06111e+01     2.75101e-05
    9.12397e+01     2.69892e-05
    9.18726e+01     2.64781e-05
    9.25100e+01     2.59766e-05
    9.31517e+01     2.54846e-05
    9.37979e+01     2.50017e-05
    9.44486e+01     2.45279e-05
    9.51038e+01     2.40628e-05
    9.57636e+01     2.36065e-05
    9.64279e+01     2.31586e-05
    9.70968e+01     2.27191e-05
    9.77704e+01     2.22878e-05
    9.84487e+01     2.18646e-05
    9.91316e+01     2.14494e-05
    9.98193e+01     2.10420e-05
    1.00512e+02     2.06423e-05
    1.01209e+02     2.02501e-05
    1.01911e+02     1.98654e-05
    1.02618e+02     1.94879e-05
    1.03330e+02     1.91177e-05


==> data/pklin_0.2000.txt <==
    7.38550e-05     2.04833e+01
    7.43673e-05     2.06207e+01
    7.48832e-05     2.07591e+01
    7.54027e-05     2.08984e+01
    7.59258e-05     2.10387e+01
    7.64525e-05     2.11799e+01
    7.69829e-05     2.13221e+01
    7.75169e-05     2.14652e+01
    7.80547e-05     2.16094e+01
    7.85961e-05     2.17545e+01
    7.91414e-05     2.19005e+01
    7.96904e-05     2.20476e+01
    8.02432e-05     2.21957e+01
    8.07999e-05     2.23447e+01
    8.13604e-05     2.24948e+01
    8.19248e-05     2.26458e+01
    8.24931e-05     2.27979e+01
    8.30654e-05     2.29510e+01
    8.36416e-05     2.31051e+01
    8.42219e-05     2.32603e+01
    8.48061e-05     2.34165e+01
    8.53944e-05     2.35737e+01
    8.59868e-05     2.37320e+01
    8.65833e-05     2.38913e+01
    8.71840e-05     2.40517e+01
    8.77888e-05     2.42132e+01
    8.83978e-05     2.43757e+01
    8.90110e-05     2.45394e+01
    8.96285e-05     2.47041e+01
    9.02503e-05     2.48699e+01
    9.08764e-05     2.50368e+01
    9.15068e-05     2.52049e+01
    9.21416e-05     2.53740e+01
    9.27808e-05     2.55444e+01
    9.34244e-05     2.57158e+01
    9.40725e-05     2.58885e+01
    9.47251e-05     2.60623e+01
    9.53822e-05     2.62373e+01
    9.60439e-05     2.64135e+01
    9.67102e-05     2.65909e+01
    9.73811e-05     2.67695e+01
    9.80566e-05     2.69494e+01
    9.87369e-05     2.71304e+01
    9.94218e-05     2.73127e+01
    1.00112e-04     2.74962e+01
    1.00806e-04     2.76809e+01
    1.01505e-04     2.78669e+01
    1.02209e-04     2.80540e+01
    1.02919e-04     2.82423e+01
    1.03632e-04     2.84319e+01
    1.04351e-04     2.86226e+01
    1.05075e-04     2.88146e+01
    1.05804e-04     2.90079e+01
    1.06538e-04     2.92024e+01
    1.07277e-04     2.93983e+01
    1.08021e-04     2.95955e+01
    1.08771e-04     2.97940e+01
    1.09525e-04     2.99939e+01
    1.10285e-04     3.01952e+01
    1.11050e-04     3.03980e+01
    1.11821e-04     3.06021e+01
    1.12596e-04     3.08077e+01
    1.13377e-04     3.10147e+01
    1.14164e-04     3.12230e+01
    1.14956e-04     3.14328e+01
    1.15753e-04     3.16440e+01
    1.16556e-04     3.18566e+01
    1.17365e-04     3.20706e+01
    1.18179e-04     3.22860e+01
    1.18999e-04     3.25027e+01
    1.19825e-04     3.27209e+01
    1.20656e-04     3.29405e+01
    1.21493e-04     3.31616e+01
    1.22336e-04     3.33841e+01
    1.23184e-04     3.36081e+01
    1.24039e-04     3.38335e+01
    1.24899e-04     3.40605e+01
    1.25766e-04     3.42891e+01
    1.26638e-04     3.45191e+01
    1.27517e-04     3.47508e+01
    1.28401e-04     3.49839e+01
    1.29292e-04     3.52187e+01
    1.30189e-04     3.54551e+01
    1.31092e-04     3.56930e+01
    1.32001e-04     3.59326e+01
    1.32917e-04     3.61737e+01
    1.33839e-04     3.64165e+01
    1.34768e-04     3.66608e+01
    1.35703e-04     3.69068e+01
    1.36644e-04     3.71545e+01
    1.37592e-04     3.74038e+01
    1.38546e-04     3.76548e+01
    1.39508e-04     3.79074e+01
    1.40475e-04     3.81617e+01
    1.41450e-04     3.84177e+01
    1.42431e-04     3.86754e+01
    1.43419e-04     3.89348e+01
    1.44414e-04     3.91959e+01
    1.45416e-04     3.94588e+01
    1.46425e-04     3.97233e+01
    1.47440e-04     3.99897e+01
    1.48463e-04     4.02578e+01
    1.49493e-04     4.05277e+01
    1.50530e-04     4.07995e+01
    1.51574e-04     4.10730e+01
    1.52626e-04     4.13483e+01
    1.53685e-04     4.16256e+01
    1.54751e-04     4.19046e+01
    1.55824e-04     4.21856e+01
    1.56905e-04     4.24684e+01
    1.57994e-04     4.27532e+01
    1.59090e-04     4.30399e+01
    1.60194e-04     4.33286e+01
    1.61305e-04     4.36193e+01
    1.62424e-04     4.39119e+01
    1.63551e-04     4.42066e+01
    1.64685e-04     4.45034e+01
    1.65828e-04     4.48022e+01
    1.66978e-04     4.51031e+01
    1.68136e-04     4.54060e+01
    1.69303e-04     4.57110e+01
    1.70477e-04     4.60180e+01
    1.71660e-04     4.63271e+01
    1.72851e-04     4.66382e+01
    1.74050e-04     4.69513e+01
    1.75257e-04     4.72663e+01
    1.76473e-04     4.75834e+01
    1.77697e-04     4.79025e+01
    1.78930e-04     4.82237e+01
    1.80171e-04     4.85469e+01
    1.81421e-04     4.88723e+01
    1.82680e-04     4.91998e+01
    1.83947e-04     4.95295e+01
    1.85223e-04     4.98614e+01
    1.86508e-04     5.01956e+01
    1.87802e-04     5.05321e+01
    1.89105e-04     5.08709e+01
    1.90416e-04     5.12121e+01
    1.91737e-04     5.15557e+01
    1.93067e-04     5.19015e+01
    1.94407e-04     5.22498e+01
    1.95755e-04     5.26003e+01
    1.97113e-04     5.29532e+01
    1.98481e-04     5.33085e+01
    1.99858e-04     5.36660e+01
    2.01244e-04     5.40259e+01
    2.02640e-04     5.43882e+01
    2.04046e-04     5.47528e+01
    2.05461e-04     5.51198e+01
    2.06887e-04     5.54892e+01
    2.08322e-04     5.58611e+01
    2.09767e-04     5.62355e+01
    2.11222e-04     5.66124e+01
    2.12688e-04     5.69920e+01
    2.14163e-04     5.73741e+01
    2.15649e-04     5.77588e+01
    2.17145e-04     5.81462e+01
    2.18651e-04     5.85363e+01
    2.20168e-04     5.89290e+01
    2.21695e-04     5.93243e+01
    2.23233e-04     5.97222e+01
    2.24782e-04     6.01228e+01
    2.26341e-04     6.05259e+01
    2.27911e-04     6.09317e+01
    2.29492e-04     6.13400e+01
    2.31084e-04     6.17509e+01
    2.32687e-04     6.21644e+01
    2.34302e-04     6.25806e+01
    2.35927e-04     6.29995e+01
    2.37564e-04     6.34212e+01
    2.39212e-04     6.38457e+01
    2.40871e-04     6.42731e+01
    2.42542e-04     6.47034e+01
    2.44225e-04     6.51366e+01
    2.45919e-04     6.55729e+01
    2.47625e-04     6.60122e+01
    2.49343e-04     6.64546e+01
    2.51072e-04     6.69000e+01
    2.52814e-04     6.73485e+01
    2.54568e-04     6.78000e+01
    2.56334e-04     6.82544e+01
    2.58112e-04     6.87119e+01
    2.59903e-04     6.91723e+01
    2.61706e-04     6.96358e+01
    2.63521e-04     7.01021e+01
    2.65349e-04     7.05715e+01
    2.67190e-04     7.10439e+01
    2.69044e-04     7.15193e+01
    2.70910e-04     7.19979e+01
    2.72789e-04     7.24795e+01
    2.74682e-04     7.29644e+01
    2.76587e-04     7.34525e+01
    2.78506e-04     7.39439e+01
    2.80438e-04     7.44386e+01
    2.82383e-04     7.49366e+01
    2.84342e-04     7.54380e+01
    2.86315e-04     7.59428e+01
    2.88301e-04     7.64510e+01
    2.90301e-04     7.69627e+01
    2.92315e-04     7.74778e+01
    2.94343e-04     7.79964e+01
    2.96385e-04     7.85184e+01
    2.98441e-04     7.90440e+01
    3.00511e-04     7.95731e+01
    3.02596e-04     8.01057e+01
    3.04695e-04     8.06419e+01
    3.06809e-04     8.11816e+01
    3.08937e-04     8.17249e+01
    3.11080e-04     8.22718e+01
    3.13238e-04     8.28222e+01
    3.15411e-04     8.33762e+01
    3.17599e-04     8.39339e+01
    3.19802e-04     8.44951e+01
    3.22021e-04     8.50599e+01
    3.24255e-04     8.56283e+01
    3.26504e-04     8.62005e+01
    3.28769e-04     8.67764e+01
    3.31050e-04     8.73561e+01
    3.33347e-04     8.79396e+01
    3.35659e-04     8.85271e+01
    3.37988e-04     8.91186e+01
    3.40332e-04     8.97141e+01
    3.42693e-04     9.03136e+01
    3.45071e-04     9.09174e+01
    3.47464e-04     9.15252e+01
    3.49875e-04     9.21372e+01
    3.52302e-04     9.27532e+01
    3.54746e-04     9.33734e+01
    3.57207e-04     9.39977e+01
    3.59685e-04     9.46260e+01
    3.62180e-04     9.52585e+01
    3.64692e-04     9.58949e+01
    3.67222e-04     9.65354e+01
    3.69770e-04     9.71800e+01
    3.72335e-04     9.78287e+01
    3.74918e-04     9.84815e+01
    3.77519e-04     9.91386e+01
    3.80138e-04     9.98000e+01
    3.82775e-04     1.00466e+02
    3.85430e-04     1.01136e+02
    3.88104e-04     1.01811e+02
    3.90796e-04     1.02490e+02
    3.93507e-04     1.03174e+02
    3.96237e-04     1.03863e+02
    3.98986e-04     1.04556e+02
    4.01754e-04     1.05254e+02
    4.04541e-04     1.05956e+02
    4.07347e-04     1.06663e+02
    4.10173e-04     1.07375e+02
    4.13018e-04     1.08091e+02
    4.15884e-04     1.08813e+02
    4.18769e-04     1.09538e+02
    4.21674e-04     1.10269e+02
    4.24599e-04     1.11004e+02
    4.27544e-04     1.11744e+02
    4.30510e-04     1.12488e+02
    4.33497e-04     1.13238e+02
    4.36504e-04     1.13992e+02
    4.39532e-04     1.14751e+02
    4.42581e-04     1.15516e+02
    4.45652e-04     1.16285e+02
    4.48743e-04     1.17060e+02
    4.51856e-04     1.17839e+02
    4.54991e-04     1.18624e+02
    4.58147e-04     1.19414e+02
    4.61325e-04     1.20209e+02
    4.64526e-04     1.21010e+02
    4.67748e-04     1.21816e+02
    4.70993e-04     1.22627e+02
    4.74260e-04     1.23443e+02
    4.77550e-04     1.24265e+02
    4.80863e-04     1.25092e+02
    4.84199e-04     1.25924e+02
    4.87558e-04     1.26762e+02
    4.90940e-04     1.27605e+02
    4.94346e-04     1.28454e+02
    4.97775e-04     1.29308e+02
    5.01228e-04     1.30168e+02
    5.04706e-04     1.31033e+02
    5.08207e-04     1.31904e+02
    5.11732e-04     1.32781e+02
    5.15282e-04     1.33663e+02
    5.18857e-04     1.34552e+02
    5.22456e-04     1.35445e+02
    5.26081e-04     1.36345e+02
    5.29730e-04     1.37251e+02
    5.33405e-04     1.38162e+02
    5.37105e-04     1.39080e+02
    5.40831e-04     1.40003e+02
    5.44583e-04     1.40932e+02
    5.48361e-04     1.41868e+02
    5.52165e-04     1.42809e+02
    5.55995e-04     1.43757e+02
    5.59852e-04     1.44711e+02
    5.63736e-04     1.45671e+02
    5.67647e-04     1.46637e+02
    5.71585e-04     1.47609e+02
    5.75550e-04     1.48588e+02
    5.79543e-04     1.49573e+02
    5.83563e-04     1.50564e+02
    5.87611e-04     1.51561e+02
    5.91688e-04     1.52565e+02
    5.95792e-04     1.53576e+02
    5.99925e-04     1.54592e+02
    6.04087e-04     1.55616e+02
    6.08278e-04     1.56645e+02
    6.12498e-04     1.57682e+02
    6.16747e-04     1.58725e+02
    6.21025e-04     1.59775e+02
    6.25333e-04     1.60832e+02
    6.29671e-04     1.61896e+02
    6.34039e-04     1.62966e+02
    6.38438e-04     1.64044e+02
    6.42867e-04     1.65128e+02
    6.47326e-04     1.66220e+02
    6.51817e-04     1.67318e+02
    6.56339e-04     1.68424e+02
    6.60892e-04     1.69536e+02
    6.65477e-04     1.70655e+02
    6.70093e-04     1.71782e+02
    6.74742e-04     1.72916e+02
    6.79422e-04     1.74056e+02
    6.84136e-04     1.75204e+02
    6.88882e-04     1.76359e+02
    6.93661e-04     1.77522e+02
    6.98473e-04     1.78692e+02
    7.03318e-04     1.79870e+02
    7.08197e-04     1.81055e+02
    7.13110e-04     1.82247e+02
    7.18057e-04     1.83448e+02
    7.23038e-04     1.84656e+02
    7.28054e-04     1.85872e+02
    7.33105e-04     1.87095e+02
    7.38190e-04     1.88327e+02
    7.43311e-04     1.89566e+02
    7.48468e-04     1.90813e+02
    7.53660e-04     1.92068e+02
    7.58888e-04     1.93330e+02
    7.64153e-04     1.94601e+02
    7.69454e-04     1.95879e+02
    7.74792e-04     1.97166e+02
    7.80166e-04     1.98460e+02
    7.85579e-04     1.99763e+02
    7.91028e-04     2.01074e+02
    7.96516e-04     2.02393e+02
    8.02041e-04     2.03720e+02
    8.07605e-04     2.05056e+02
    8.13208e-04     2.06400e+02
    8.18849e-04     2.07753e+02
    8.24530e-04     2.09114e+02
    8.30249e-04     2.10484e+02
    8.36009e-04     2.11862e+02
    8.41808e-04     2.13249e+02
    8.47648e-04     2.14645e+02
    8.53529e-04     2.16049e+02
    8.59450e-04     2.17463e+02
    8.65412e-04     2.18884e+02
    8.71415e-04     2.20315e+02
    8.77460e-04     2.21754e+02
    8.83547e-04     2.23203e+02
    8.89677e-04     2.24660e+02
    8.95849e-04     2.26126e+02
    9.02063e-04     2.27601e+02
    9.08321e-04     2.29086e+02
    9.14622e-04     2.30579e+02
    9.20967e-04     2.32082e+02
    9.27356e-04     2.33594e+02
    9.33789e-04     2.35115e+02
    9.40267e-04     2.36646e+02
    9.46790e-04     2.38186e+02
    9.53358e-04     2.39736e+02
    9.59971e-04     2.41295e+02
    9.66631e-04     2.42864e+02
    9.73337e-04     2.44443e+02
    9.80089e-04     2.46031e+02
    9.86888e-04     2.47629e+02
    9.93734e-04     2.49237e+02
    1.00063e-03     2.50855e+02
    1.00757e-03     2.52482e+02
    1.01456e-03     2.54120e+02
    1.02160e-03     2.55768e+02
    1.02868e-03     2.57425e+02
    1.03582e-03     2.59093e+02
    1.04301e-03     2.60770e+02
    1.05024e-03     2.62458e+02
    1.05753e-03     2.64155e+02
    1.06486e-03     2.65863e+02
    1.07225e-03     2.67581e+02
    1.07969e-03     2.69309e+02
    1.08718e-03     2.71047e+02
    1.09472e-03     2.72796e+02
    1.10231e-03     2.74555e+02
    1.10996e-03     2.76325e+02
    1.11766e-03     2.78106e+02
    1.12542e-03     2.79898e+02
    1.13322e-03     2.81700e+02
    1.14108e-03     2.83514e+02
    1.14900e-03     2.85338e+02
    1.15697e-03     2.87174e+02
    1.16500e-03     2.89021e+02
    1.17308e-03     2.90879e+02
    1.18122e-03     2.92748e+02
    1.18941e-03     2.94627e+02
    1.19766e-03     2.96518e+02
    1.20597e-03     2.98420e+02
    1.21434e-03     3.00332e+02
    1.22276e-03     3.02256e+02
    1.23124e-03     3.04190e+02
    1.23978e-03     3.06135e+02
    1.24838e-03     3.08092e+02
    1.25704e-03     3.10060e+02
    1.26576e-03     3.12039e+02
    1.27455e-03     3.14030e+02
    1.28339e-03     3.16033e+02
    1.29229e-03     3.18047e+02
    1.30126e-03     3.20074e+02
    1.31028e-03     3.22112e+02
    1.31937e-03     3.24163e+02
    1.32852e-03     3.26225e+02
    1.33774e-03     3.28300e+02
    1.34702e-03     3.30388e+02
    1.35637e-03     3.32488e+02
    1.36577e-03     3.34600e+02
    1.37525e-03     3.36724e+02
    1.38479e-03     3.38862e+02
    1.39440e-03     3.41012e+02
    1.40407e-03     3.43174e+02
    1.41381e-03     3.45349e+02
    1.42362e-03     3.47537e+02
    1.43349e-03     3.49736e+02
    1.44344e-03     3.51949e+02
    1.45345e-03     3.54173e+02
    1.46353e-03     3.56410e+02
    1.47369e-03     3.58659e+02
    1.48391e-03     3.60920e+02
    1.49420e-03     3.63192e+02
    1.50457e-03     3.65477e+02
    1.51501e-03     3.67775e+02
    1.52552e-03     3.70085e+02
    1.53610e-03     3.72408e+02
    1.54676e-03     3.74744e+02
    1.55749e-03     3.77094e+02
    1.56829e-03     3.79457e+02
    1.57917e-03     3.81835e+02
    1.59012e-03     3.84226e+02
    1.60116e-03     3.86632e+02
    1.61226e-03     3.89052e+02
    1.62345e-03     3.91486e+02
    1.63471e-03     3.93934e+02
    1.64605e-03     3.96396e+02
    1.65747e-03     3.98871e+02
    1.66897e-03     4.01359e+02
    1.68054e-03     4.03860e+02
    1.69220e-03     4.06375e+02
    1.70394e-03     4.08902e+02
    1.71576e-03     4.11442e+02
    1.72767e-03     4.13994e+02
    1.73965e-03     4.16560e+02
    1.75172e-03     4.19140e+02
    1.76387e-03     4.21733e+02
    1.77611e-03     4.24341e+02
    1.78843e-03     4.26962e+02
    1.80083e-03     4.29598e+02
    1.81333e-03     4.32249e+02
    1.82591e-03     4.34914e+02
    1.83857e-03     4.37595e+02
    1.85133e-03     4.40290e+02
    1.86417e-03     4.43000e+02
    1.87710e-03     4.45724e+02
    1.89012e-03     4.48463e+02
    1.90324e-03     4.51216e+02
    1.91644e-03     4.53983e+02
    1.92973e-03     4.56765e+02
    1.94312e-03     4.59560e+02
    1.95660e-03     4.62369e+02
    1.97017e-03     4.65192e+02
    1.98384e-03     4.68030e+02
    1.99760e-03     4.70881e+02
    2.01146e-03     4.73748e+02
    2.02541e-03     4.76628e+02
    2.03947e-03     4.79524e+02
    2.05361e-03     4.82435e+02
    2.06786e-03     4.85360e+02
    2.08220e-03     4.88301e+02
    2.09665e-03     4.91258e+02
    2.11119e-03     4.94229e+02
    2.12584e-03     4.97216e+02
    2.14059e-03     5.00219e+02
    2.15544e-03     5.03236e+02
    2.17039e-03     5.06269e+02
    2.18545e-03     5.09317e+02
    2.20061e-03     5.12381e+02
    2.21587e-03     5.15460e+02
    2.23124e-03     5.18554e+02
    2.24672e-03     5.21664e+02
    2.26231e-03     5.24788e+02
    2.27800e-03     5.27929e+02
    2.29381e-03     5.31084e+02
    2.30972e-03     5.34255e+02
    2.32574e-03     5.37441e+02
    2.34188e-03     5.40642e+02
    2.35812e-03     5.43859e+02
    2.37448e-03     5.47090e+02
    2.39095e-03     5.50337e+02
    2.40754e-03     5.53600e+02
    2.42424e-03     5.56877e+02
    2.44106e-03     5.60170e+02
    2.45799e-03     5.63478e+02
    2.47504e-03     5.66802e+02
    2.49221e-03     5.70141e+02
    2.50950e-03     5.73496e+02
    2.52691e-03     5.76866e+02
    2.54444e-03     5.80251e+02
    2.56209e-03     5.83652e+02
    2.57986e-03     5.87069e+02
    2.59776e-03     5.90501e+02
    2.61578e-03     5.93949e+02
    2.63393e-03     5.97412e+02
    2.65220e-03     6.00892e+02
    2.67060e-03     6.04387e+02
    2.68913e-03     6.07897e+02
    2.70778e-03     6.11424e+02
    2.72656e-03     6.14966e+02
    2.74548e-03     6.18525e+02
    2.76453e-03     6.22099e+02
    2.78370e-03     6.25688e+02
    2.80301e-03     6.29293e+02
    2.82246e-03     6.32914e+02
    2.84204e-03     6.36550e+02
    2.86175e-03     6.40201e+02
    2.88161e-03     6.43868e+02
    2.90160e-03     6.47550e+02
    2.92173e-03     6.51246e+02
    2.94199e-03     6.54958e+02
    2.96240e-03     6.58686e+02
    2.98295e-03     6.62428e+02
    3.00365e-03     6.66186e+02
    3.02448e-03     6.69959e+02
    3.04547e-03     6.73748e+02
    3.06659e-03     6.77553e+02
    3.08787e-03     6.81373e+02
    3.10929e-03     6.85209e+02
    3.13086e-03     6.89061e+02
    3.15258e-03     6.92928e+02
    3.17445e-03     6.96811e+02
    3.19647e-03     7.00709e+02
    3.21864e-03     7.04623e+02
    3.24097e-03     7.08552e+02
    3.26345e-03     7.12496e+02
    3.28609e-03     7.16455e+02
    3.30889e-03     7.20428e+02
    3.33184e-03     7.24417e+02
    3.35496e-03     7.28421e+02
    3.37823e-03     7.32439e+02
    3.40167e-03     7.36472e+02
    3.42526e-03     7.40520e+02
    3.44902e-03     7.44583e+02
    3.47295e-03     7.48661e+02
    3.49704e-03     7.52753e+02
    3.52130e-03     7.56861e+02
    3.54573e-03     7.60983e+02
    3.57033e-03     7.65120e+02
    3.59510e-03     7.69272e+02
    3.62004e-03     7.73438e+02
    3.64515e-03     7.77619e+02
    3.67044e-03     7.81813e+02
    3.69590e-03     7.86022e+02
    3.72154e-03     7.90245e+02
    3.74735e-03     7.94482e+02
    3.77335e-03     7.98732e+02
    3.79953e-03     8.02996e+02
    3.82588e-03     8.07273e+02
    3.85242e-03     8.11564e+02
    3.87915e-03     8.15869e+02
    3.90606e-03     8.20187e+02
    3.93316e-03     8.24519e+02
    3.96044e-03     8.28865e+02
    3.98792e-03     8.33224e+02
    4.01558e-03     8.37598e+02
    4.04344e-03     8.41986e+02
    4.07149e-03     8.46387e+02
    4.09973e-03     8.50802e+02
    4.12817e-03     8.55230e+02
    4.15681e-03     8.59670e+02
    4.18565e-03     8.64123e+02
    4.21468e-03     8.68588e+02
    4.24392e-03     8.73064e+02
    4.27336e-03     8.77552e+02
    4.30301e-03     8.82049e+02
    4.33286e-03     8.86558e+02
    4.36292e-03     8.91076e+02
    4.39318e-03     8.95606e+02
    4.42366e-03     9.00147e+02
    4.45435e-03     9.04700e+02
    4.48525e-03     9.09266e+02
    4.51636e-03     9.13846e+02
    4.54769e-03     9.18439e+02
    4.57924e-03     9.23047e+02
    4.61101e-03     9.27671e+02
    4.64299e-03     9.32310e+02
    4.67520e-03     9.36962e+02
    4.70764e-03     9.41625e+02
    4.74029e-03     9.46298e+02
    4.77318e-03     9.50977e+02
    4.80629e-03     9.55660e+02
    4.83963e-03     9.60345e+02
    4.87321e-03     9.65030e+02
    4.90701e-03     9.69711e+02
    4.94105e-03     9.74389e+02
    4.97533e-03     9.79108e+02
    5.00984e-03     9.83852e+02
    5.04460e-03     9.88582e+02
    5.07959e-03     9.93340e+02
    5.11483e-03     9.98090e+02
    5.15031e-03     1.00285e+03
    5.18604e-03     1.00763e+03
    5.22202e-03     1.01239e+03
    5.25824e-03     1.01720e+03
    5.29472e-03     1.02198e+03
    5.33145e-03     1.02679e+03
    5.36844e-03     1.03160e+03
    5.40568e-03     1.03642e+03
    5.44318e-03     1.04123e+03
    5.48094e-03     1.04608e+03
    5.51896e-03     1.05088e+03
    5.55725e-03     1.05573e+03
    5.59580e-03     1.06059e+03
    5.63462e-03     1.06544e+03
    5.67371e-03     1.07028e+03
    5.71306e-03     1.07515e+03
    5.75270e-03     1.08002e+03
    5.79260e-03     1.08488e+03
    5.83279e-03     1.08976e+03
    5.87325e-03     1.09462e+03
    5.91400e-03     1.09951e+03
    5.95502e-03     1.10440e+03
    5.99633e-03     1.10929e+03
    6.03793e-03     1.11418e+03
    6.07982e-03     1.11907e+03
    6.12199e-03     1.12395e+03
    6.16446e-03     1.12884e+03
    6.20723e-03     1.13376e+03
    6.25029e-03     1.13865e+03
    6.29365e-03     1.14354e+03
    6.33731e-03     1.14843e+03
    6.38127e-03     1.15335e+03
    6.42554e-03     1.15824e+03
    6.47011e-03     1.16313e+03
    6.51500e-03     1.16806e+03
    6.56019e-03     1.17294e+03
    6.60570e-03     1.17783e+03
    6.65152e-03     1.18273e+03
    6.69767e-03     1.18761e+03
    6.74413e-03     1.19250e+03
    6.79092e-03     1.19739e+03
    6.83803e-03     1.20228e+03
    6.88546e-03     1.20716e+03
    6.93323e-03     1.21205e+03
    6.98132e-03     1.21693e+03
    7.02975e-03     1.22179e+03
    7.07852e-03     1.22667e+03
    7.12763e-03     1.23151e+03
    7.17707e-03     1.23637e+03
    7.22686e-03     1.24122e+03
    7.27699e-03     1.24605e+03
    7.32748e-03     1.25088e+03
    7.37831e-03     1.25571e+03
    7.42949e-03     1.26051e+03
    7.48103e-03     1.26533e+03
    7.53293e-03     1.27014e+03
    7.58519e-03     1.27495e+03
    7.63781e-03     1.27973e+03
    7.69079e-03     1.28451e+03
    7.74414e-03     1.28925e+03
    7.79786e-03     1.29402e+03
    7.85196e-03     1.29875e+03
    7.90643e-03     1.30349e+03
    7.96128e-03     1.30823e+03
    8.01651e-03     1.31293e+03
    8.07212e-03     1.31762e+03
    8.12812e-03     1.32231e+03
    8.18450e-03     1.32697e+03
    8.24128e-03     1.33162e+03
    8.29845e-03     1.33625e+03
    8.35602e-03     1.34090e+03
    8.41398e-03     1.34548e+03
    8.47235e-03     1.35010e+03
    8.53113e-03     1.35466e+03
    8.59031e-03     1.35920e+03
    8.64990e-03     1.36375e+03
    8.70991e-03     1.36828e+03
    8.77033e-03     1.37278e+03
    8.83117e-03     1.37727e+03
    8.89243e-03     1.38174e+03
    8.95412e-03     1.38618e+03
    9.01624e-03     1.39061e+03
    9.07879e-03     1.39501e+03
    9.14177e-03     1.39940e+03
    9.20518e-03     1.40377e+03
    9.26904e-03     1.40808e+03
    9.33334e-03     1.41240e+03
    9.39809e-03     1.41668e+03
    9.46329e-03     1.42096e+03
    9.52893e-03     1.42520e+03
    9.59504e-03     1.42940e+03
    9.66160e-03     1.43356e+03
    9.72862e-03     1.43773e+03
    9.79611e-03     1.44188e+03
    9.86407e-03     1.44596e+03
    9.93250e-03     1.45005e+03
    1.00014e-02     1.45408e+03
    1.00708e-02     1.45810e+03
    1.01406e-02     1.46211e+03
    1.02110e-02     1.46605e+03
    1.02818e-02     1.46997e+03
    1.03532e-02     1.47383e+03
    1.04250e-02     1.47771e+03
    1.04973e-02     1.48155e+03
    1.05701e-02     1.48530e+03
    1.06434e-02     1.48904e+03
    1.07173e-02     1.49278e+03
    1.07916e-02     1.49646e+03
    1.08665e-02     1.50011e+03
    1.09419e-02     1.50371e+03
    1.10178e-02     1.50728e+03
    1.10942e-02     1.51080e+03
    1.11712e-02     1.51425e+03
    1.12487e-02     1.51772e+03
    1.13267e-02     1.52110e+03
    1.14053e-02     1.52449e+03
    1.14844e-02     1.52779e+03
    1.15641e-02     1.53106e+03
    1.16443e-02     1.53432e+03
    1.17251e-02     1.53748e+03
    1.18064e-02     1.54066e+03
    1.18883e-02     1.54374e+03
    1.19708e-02     1.54681e+03
    1.20538e-02     1.54981e+03
    1.21374e-02     1.55275e+03
    1.22216e-02     1.55565e+03
    1.23064e-02     1.55850e+03
    1.23918e-02     1.56130e+03
    1.24778e-02     1.56408e+03
    1.25643e-02     1.56677e+03
    1.26515e-02     1.56941e+03
    1.27392e-02     1.57201e+03
    1.28276e-02     1.57455e+03
    1.29166e-02     1.57704e+03
    1.30062e-02     1.57947e+03
    1.30964e-02     1.58185e+03
    1.31873e-02     1.58416e+03
    1.32788e-02     1.58643e+03
    1.33709e-02     1.58862e+03
    1.34636e-02     1.59078e+03
    1.35570e-02     1.59283e+03
    1.36511e-02     1.59487e+03
    1.37458e-02     1.59685e+03
    1.38412e-02     1.59873e+03
    1.39372e-02     1.60057e+03
    1.40339e-02     1.60236e+03
    1.41312e-02     1.60407e+03
    1.42292e-02     1.60570e+03
    1.43279e-02     1.60726e+03
    1.44273e-02     1.60877e+03
    1.45274e-02     1.61021e+03
    1.46282e-02     1.61160e+03
    1.47297e-02     1.61288e+03
    1.48319e-02     1.61412e+03
    1.49348e-02     1.61528e+03
    1.50384e-02     1.61638e+03
    1.51427e-02     1.61739e+03
    1.52477e-02     1.61836e+03
    1.53535e-02     1.61923e+03
    1.54600e-02     1.62002e+03
    1.55673e-02     1.62077e+03
    1.56753e-02     1.62142e+03
    1.57840e-02     1.62197e+03
    1.58935e-02     1.62249e+03
    1.60038e-02     1.62290e+03
    1.61148e-02     1.62325e+03
    1.62266e-02     1.62353e+03
    1.63391e-02     1.62370e+03
    1.64525e-02     1.62382e+03
    1.65666e-02     1.62382e+03
    1.66815e-02     1.62378e+03
    1.67973e-02     1.62363e+03
    1.69138e-02     1.62344e+03
    1.70311e-02     1.62312e+03
    1.71493e-02     1.62273e+03
    1.72682e-02     1.62226e+03
    1.73880e-02     1.62170e+03
    1.75087e-02     1.62104e+03
    1.76301e-02     1.62033e+03
    1.77524e-02     1.61951e+03
    1.78756e-02     1.61864e+03
    1.79996e-02     1.61764e+03
    1.81244e-02     1.61655e+03
    1.82502e-02     1.61539e+03
    1.83768e-02     1.61413e+03
    1.85043e-02     1.61279e+03
    1.86326e-02     1.61137e+03
    1.87619e-02     1.60985e+03
    1.88920e-02     1.60824e+03
    1.90231e-02     1.60652e+03
    1.91551e-02     1.60473e+03
    1.92879e-02     1.60286e+03
    1.94217e-02     1.60089e+03
    1.95565e-02     1.59881e+03
    1.96921e-02     1.59664e+03
    1.98287e-02     1.59440e+03
    1.99663e-02     1.59203e+03
    2.01048e-02     1.58963e+03
    2.02443e-02     1.58706e+03
    2.03847e-02     1.58447e+03
    2.05261e-02     1.58174e+03
    2.06685e-02     1.57891e+03
    2.08119e-02     1.57603e+03
    2.09563e-02     1.57305e+03
    2.11017e-02     1.56993e+03
    2.12480e-02     1.56676e+03
    2.13954e-02     1.56348e+03
    2.15439e-02     1.56010e+03
    2.16933e-02     1.55664e+03
    2.18438e-02     1.55310e+03
    2.19953e-02     1.54944e+03
    2.21479e-02     1.54572e+03
    2.23016e-02     1.54187e+03
    2.24563e-02     1.53795e+03
    2.26121e-02     1.53395e+03
    2.27689e-02     1.52981e+03
    2.29269e-02     1.52564e+03
    2.30859e-02     1.52135e+03
    2.32461e-02     1.51694e+03
    2.34073e-02     1.51250e+03
    2.35697e-02     1.50794e+03
    2.37332e-02     1.50327e+03
    2.38979e-02     1.49854e+03
    2.40637e-02     1.49374e+03
    2.42306e-02     1.48882e+03
    2.43987e-02     1.48385e+03
    2.45679e-02     1.47879e+03
    2.47384e-02     1.47362e+03
    2.49100e-02     1.46837e+03
    2.50828e-02     1.46306e+03
    2.52568e-02     1.45761e+03
    2.54320e-02     1.45214e+03
    2.56084e-02     1.44659e+03
    2.57861e-02     1.44094e+03
    2.59650e-02     1.43519e+03
    2.61451e-02     1.42940e+03
    2.63265e-02     1.42353e+03
    2.65091e-02     1.41758e+03
    2.66930e-02     1.41158e+03
    2.68782e-02     1.40548e+03
    2.70646e-02     1.39932e+03
    2.72524e-02     1.39309e+03
    2.74414e-02     1.38682e+03
    2.76318e-02     1.38047e+03
    2.78235e-02     1.37403e+03
    2.80165e-02     1.36753e+03
    2.82108e-02     1.36098e+03
    2.84065e-02     1.35439e+03
    2.86036e-02     1.34771e+03
    2.88020e-02     1.34101e+03
    2.90018e-02     1.33419e+03
    2.92030e-02     1.32739e+03
    2.94056e-02     1.32054e+03
    2.96096e-02     1.31360e+03
    2.98150e-02     1.30662e+03
    3.00218e-02     1.29964e+03
    3.02301e-02     1.29254e+03
    3.04398e-02     1.28545e+03
    3.06510e-02     1.27835e+03
    3.08636e-02     1.27114e+03
    3.10777e-02     1.26396e+03
    3.12933e-02     1.25675e+03
    3.15104e-02     1.24947e+03
    3.17290e-02     1.24216e+03
    3.19491e-02     1.23484e+03
    3.21707e-02     1.22750e+03
    3.23939e-02     1.22014e+03
    3.26186e-02     1.21276e+03
    3.28449e-02     1.20537e+03
    3.30728e-02     1.19795e+03
    3.33022e-02     1.19055e+03
    3.35332e-02     1.18311e+03
    3.37658e-02     1.17567e+03
    3.40001e-02     1.16822e+03
    3.42359e-02     1.16078e+03
    3.44734e-02     1.15336e+03
    3.47126e-02     1.14592e+03
    3.49534e-02     1.13846e+03
    3.51959e-02     1.13106e+03
    3.54400e-02     1.12364e+03
    3.56859e-02     1.11623e+03
    3.59335e-02     1.10887e+03
    3.61827e-02     1.10149e+03
    3.64337e-02     1.09413e+03
    3.66865e-02     1.08683e+03
    3.69410e-02     1.07952e+03
    3.71972e-02     1.07223e+03
    3.74553e-02     1.06505e+03
    3.77151e-02     1.05781e+03
    3.79768e-02     1.05061e+03
    3.82402e-02     1.04351e+03
    3.85055e-02     1.03639e+03
    3.87726e-02     1.02931e+03
    3.90416e-02     1.02232e+03
    3.93124e-02     1.01534e+03
    3.95851e-02     1.00842e+03
    3.98597e-02     1.00155e+03
    4.01363e-02     9.94734e+02
    4.04147e-02     9.87981e+02
    4.06950e-02     9.81269e+02
    4.09774e-02     9.74617e+02
    4.12616e-02     9.68027e+02
    4.15479e-02     9.61504e+02
    4.18361e-02     9.55042e+02
    4.21263e-02     9.48622e+02
    4.24185e-02     9.42282e+02
    4.27128e-02     9.36025e+02
    4.30091e-02     9.29826e+02
    4.33075e-02     9.23691e+02
    4.36079e-02     9.17619e+02
    4.39104e-02     9.11646e+02
    4.42150e-02     9.05730e+02
    4.45218e-02     8.99905e+02
    4.48306e-02     8.94158e+02
    4.51416e-02     8.88452e+02
    4.54548e-02     8.82855e+02
    4.57701e-02     8.77329e+02
    4.60876e-02     8.71874e+02
    4.64073e-02     8.66504e+02
    4.67293e-02     8.61215e+02
    4.70534e-02     8.56003e+02
    4.73798e-02     8.50874e+02
    4.77085e-02     8.45832e+02
    4.80395e-02     8.40840e+02
    4.83727e-02     8.35960e+02
    4.87083e-02     8.31138e+02
    4.90462e-02     8.26406e+02
    4.93865e-02     8.21740e+02
    4.97291e-02     8.17180e+02
    5.00740e-02     8.12669e+02
    5.04214e-02     8.08227e+02
    5.07712e-02     8.03862e+02
    5.11234e-02     7.99586e+02
    5.14780e-02     7.95348e+02
    5.18352e-02     7.91222e+02
    5.21947e-02     7.87146e+02
    5.25568e-02     7.83142e+02
    5.29214e-02     7.79177e+02
    5.32885e-02     7.75303e+02
    5.36582e-02     7.71494e+02
    5.40305e-02     7.67718e+02
    5.44053e-02     7.64000e+02
    5.47827e-02     7.60346e+02
    5.51627e-02     7.56728e+02
    5.55454e-02     7.53153e+02
    5.59307e-02     7.49643e+02
    5.63187e-02     7.46165e+02
    5.67094e-02     7.42726e+02
    5.71028e-02     7.39334e+02
    5.74990e-02     7.35960e+02
    5.78978e-02     7.32595e+02
    5.82995e-02     7.29257e+02
    5.87039e-02     7.25965e+02
    5.91111e-02     7.22685e+02
    5.95212e-02     7.19393e+02
    5.99341e-02     7.16118e+02
    6.03499e-02     7.12856e+02
    6.07685e-02     7.09590e+02
    6.11901e-02     7.06325e+02
    6.16146e-02     7.03037e+02
    6.20420e-02     6.99738e+02
    6.24724e-02     6.96440e+02
    6.29058e-02     6.93114e+02
    6.33422e-02     6.89739e+02
    6.37816e-02     6.86334e+02
    6.42241e-02     6.82911e+02
    6.46696e-02     6.79458e+02
    6.51182e-02     6.75953e+02
    6.55700e-02     6.72393e+02
    6.60248e-02     6.68826e+02
    6.64829e-02     6.65171e+02
    6.69441e-02     6.61437e+02
    6.74085e-02     6.57679e+02
    6.78761e-02     6.53834e+02
    6.83469e-02     6.49938e+02
    6.88211e-02     6.45964e+02
    6.92985e-02     6.41899e+02
    6.97792e-02     6.37772e+02
    7.02633e-02     6.33578e+02
    7.07507e-02     6.29289e+02
    7.12415e-02     6.24921e+02
    7.17358e-02     6.20489e+02
    7.22334e-02     6.15931e+02
    7.27345e-02     6.11313e+02
    7.32391e-02     6.06609e+02
    7.37471e-02     6.01831e+02
    7.42587e-02     5.96964e+02
    7.47739e-02     5.91991e+02
    7.52926e-02     5.86944e+02
    7.58149e-02     5.81808e+02
    7.63409e-02     5.76582e+02
    7.68704e-02     5.71289e+02
    7.74037e-02     5.65928e+02
    7.79407e-02     5.60475e+02
    7.84814e-02     5.54934e+02
    7.90258e-02     5.49370e+02
    7.95740e-02     5.43733e+02
    8.01260e-02     5.38001e+02
    8.06819e-02     5.32244e+02
    8.12416e-02     5.26452e+02
    8.18052e-02     5.20588e+02
    8.23727e-02     5.14680e+02
    8.29441e-02     5.08761e+02
    8.35195e-02     5.02791e+02
    8.40989e-02     4.96804e+02
    8.46823e-02     4.90827e+02
    8.52697e-02     4.84809e+02
    8.58613e-02     4.78824e+02
    8.64569e-02     4.72809e+02
    8.70567e-02     4.66833e+02
    8.76606e-02     4.60897e+02
    8.82687e-02     4.54951e+02
    8.88810e-02     4.49074e+02
    8.94976e-02     4.43213e+02
    9.01185e-02     4.37405e+02
    9.07436e-02     4.31693e+02
    9.13731e-02     4.26007e+02
    9.20070e-02     4.20418e+02
    9.26453e-02     4.14887e+02
    9.32880e-02     4.09439e+02
    9.39351e-02     4.04083e+02
    9.45868e-02     3.98821e+02
    9.52429e-02     3.93695e+02
    9.59036e-02     3.88639e+02
    9.65689e-02     3.83711e+02
    9.72389e-02     3.78918e+02
    9.79134e-02     3.74221e+02
    9.85927e-02     3.69650e+02
    9.92766e-02     3.65216e+02
    9.99653e-02     3.60915e+02
    1.00659e-01     3.56772e+02
    1.01357e-01     3.52688e+02
    1.02060e-01     3.48823e+02
    1.02768e-01     3.45030e+02
    1.03481e-01     3.41414e+02
    1.04199e-01     3.37923e+02
    1.04922e-01     3.34553e+02
    1.05650e-01     3.31349e+02
    1.06383e-01     3.28260e+02
    1.07121e-01     3.25281e+02
    1.07864e-01     3.22460e+02
    1.08612e-01     3.19719e+02
    1.09365e-01     3.17136e+02
    1.10124e-01     3.14653e+02
    1.10888e-01     3.12251e+02
    1.11657e-01     3.09979e+02
    1.12432e-01     3.07770e+02
    1.13212e-01     3.05675e+02
    1.13997e-01     3.03650e+02
    1.14788e-01     3.01679e+02
    1.15584e-01     2.99792e+02
    1.16386e-01     2.97934e+02
    1.17194e-01     2.96144e+02
    1.18007e-01     2.94365e+02
    1.18825e-01     2.92636e+02
    1.19650e-01     2.90911e+02
    1.20480e-01     2.89193e+02
    1.21315e-01     2.87469e+02
    1.22157e-01     2.85739e+02
    1.23004e-01     2.83999e+02
    1.23858e-01     2.82197e+02
    1.24717e-01     2.80391e+02
    1.25582e-01     2.78507e+02
    1.26453e-01     2.76597e+02
    1.27330e-01     2.74599e+02
    1.28214e-01     2.72560e+02
    1.29103e-01     2.70419e+02
    1.29999e-01     2.68228e+02
    1.30901e-01     2.65921e+02
    1.31809e-01     2.63562e+02
    1.32723e-01     2.61101e+02
    1.33644e-01     2.58554e+02
    1.34571e-01     2.55900e+02
    1.35504e-01     2.53184e+02
    1.36444e-01     2.50377e+02
    1.37391e-01     2.47476e+02
    1.38344e-01     2.44490e+02
    1.39304e-01     2.41454e+02
    1.40270e-01     2.38317e+02
    1.41243e-01     2.35160e+02
    1.42223e-01     2.31914e+02
    1.43210e-01     2.28657e+02
    1.44203e-01     2.25325e+02
    1.45204e-01     2.22010e+02
    1.46211e-01     2.18639e+02
    1.47225e-01     2.15304e+02
    1.48246e-01     2.11937e+02
    1.49275e-01     2.08624e+02
    1.50310e-01     2.05295e+02
    1.51353e-01     2.02026e+02
    1.52403e-01     1.98813e+02
    1.53460e-01     1.95626e+02
    1.54525e-01     1.92549e+02
    1.55597e-01     1.89509e+02
    1.56676e-01     1.86580e+02
    1.57763e-01     1.83729e+02
    1.58858e-01     1.80984e+02
    1.59960e-01     1.78331e+02
    1.61069e-01     1.75770e+02
    1.62187e-01     1.73346e+02
    1.63312e-01     1.71022e+02
    1.64445e-01     1.68813e+02
    1.65585e-01     1.66720e+02
    1.66734e-01     1.64723e+02
    1.67891e-01     1.62859e+02
    1.69055e-01     1.61081e+02
    1.70228e-01     1.59406e+02
    1.71409e-01     1.57841e+02
    1.72598e-01     1.56348e+02
    1.73796e-01     1.54949e+02
    1.75001e-01     1.53623e+02
    1.76215e-01     1.52353e+02
    1.77438e-01     1.51151e+02
    1.78669e-01     1.49987e+02
    1.79908e-01     1.48857e+02
    1.81156e-01     1.47757e+02
    1.82413e-01     1.46669e+02
    1.83678e-01     1.45577e+02
    1.84952e-01     1.44486e+02
    1.86235e-01     1.43381e+02
    1.87527e-01     1.42241e+02
    1.88828e-01     1.41070e+02
    1.90138e-01     1.39869e+02
    1.91457e-01     1.38608e+02
    1.92785e-01     1.37293e+02
    1.94123e-01     1.35936e+02
    1.95469e-01     1.34506e+02
    1.96825e-01     1.33011e+02
    1.98191e-01     1.31455e+02
    1.99566e-01     1.29857e+02
    2.00950e-01     1.28186e+02
    2.02344e-01     1.26461e+02
    2.03748e-01     1.24700e+02
    2.05161e-01     1.22894e+02
    2.06585e-01     1.21055e+02
    2.08018e-01     1.19191e+02
    2.09461e-01     1.17320e+02
    2.10914e-01     1.15445e+02
    2.12377e-01     1.13575e+02
    2.13850e-01     1.11713e+02
    2.15334e-01     1.09875e+02
    2.16828e-01     1.08081e+02
    2.18332e-01     1.06311e+02
    2.19846e-01     1.04610e+02
    2.21371e-01     1.02953e+02
    2.22907e-01     1.01361e+02
    2.24453e-01     9.98466e+01
    2.26011e-01     9.83859e+01
    2.27578e-01     9.70036e+01
    2.29157e-01     9.56894e+01
    2.30747e-01     9.44510e+01
    2.32348e-01     9.32783e+01
    2.33959e-01     9.21723e+01
    2.35582e-01     9.11306e+01
    2.37217e-01     9.01400e+01
    2.38862e-01     8.91988e+01
    2.40519e-01     8.83020e+01
    2.42188e-01     8.74374e+01
    2.43868e-01     8.66017e+01
    2.45560e-01     8.57855e+01
    2.47263e-01     8.49774e+01
    2.48979e-01     8.41676e+01
    2.50706e-01     8.33523e+01
    2.52445e-01     8.25280e+01
    2.54196e-01     8.16836e+01
    2.55960e-01     8.08141e+01
    2.57735e-01     7.99164e+01
    2.59523e-01     7.89908e+01
    2.61323e-01     7.80325e+01
    2.63136e-01     7.70408e+01
    2.64962e-01     7.60200e+01
    2.66800e-01     7.49732e+01
    2.68651e-01     7.39028e+01
    2.70514e-01     7.28127e+01
    2.72391e-01     7.17125e+01
    2.74281e-01     7.06084e+01
    2.76183e-01     6.94978e+01
    2.78099e-01     6.83992e+01
    2.80028e-01     6.73140e+01
    2.81971e-01     6.62433e+01
    2.83927e-01     6.52036e+01
    2.85897e-01     6.41920e+01
    2.87880e-01     6.32162e+01
    2.89877e-01     6.22785e+01
    2.91888e-01     6.13784e+01
    2.93913e-01     6.05176e+01
    2.95952e-01     5.96984e+01
    2.98005e-01     5.89174e+01
    3.00072e-01     5.81707e+01
    3.02154e-01     5.74580e+01
    3.04250e-01     5.67711e+01
    3.06361e-01     5.61108e+01
    3.08486e-01     5.54661e+01
    3.10626e-01     5.48342e+01
    3.12781e-01     5.42109e+01
    3.14951e-01     5.35921e+01
    3.17135e-01     5.29723e+01
    3.19335e-01     5.23433e+01
    3.21551e-01     5.17060e+01
    3.23781e-01     5.10604e+01
    3.26027e-01     5.04001e+01
    3.28289e-01     4.97304e+01
    3.30567e-01     4.90481e+01
    3.32860e-01     4.83541e+01
    3.35169e-01     4.76523e+01
    3.37494e-01     4.69473e+01
    3.39835e-01     4.62445e+01
    3.42193e-01     4.55386e+01
    3.44567e-01     4.48432e+01
    3.46957e-01     4.41594e+01
    3.49364e-01     4.34865e+01
    3.51787e-01     4.28288e+01
    3.54228e-01     4.21946e+01
    3.56685e-01     4.15819e+01
    3.59159e-01     4.09840e+01
    3.61651e-01     4.04096e+01
    3.64160e-01     3.98566e+01
    3.66686e-01     3.93236e+01
    3.69230e-01     3.88071e+01
    3.71791e-01     3.83038e+01
    3.74370e-01     3.78118e+01
    3.76968e-01     3.73273e+01
    3.79583e-01     3.68484e+01
    3.82216e-01     3.63763e+01
    3.84867e-01     3.59023e+01
    3.87537e-01     3.54267e+01
    3.90226e-01     3.49484e+01
    3.92933e-01     3.44679e+01
    3.95658e-01     3.39858e+01
    3.98403e-01     3.35019e+01
    4.01167e-01     3.30162e+01
    4.03950e-01     3.25303e+01
    4.06752e-01     3.20480e+01
    4.09574e-01     3.15691e+01
    4.12415e-01     3.10973e+01
    4.15276e-01     3.06342e+01
    4.18157e-01     3.01802e+01
    4.21058e-01     2.97358e+01
    4.23979e-01     2.93024e+01
    4.26920e-01     2.88814e+01
    4.29882e-01     2.84714e+01
    4.32864e-01     2.80715e+01
    4.35867e-01     2.76822e+01
    4.38890e-01     2.72996e+01
    4.41935e-01     2.69243e+01
    4.45001e-01     2.65551e+01
    4.48088e-01     2.61890e+01
    4.51196e-01     2.58260e+01
    4.54326e-01     2.54649e+01
    4.57478e-01     2.51047e+01
    4.60652e-01     2.47471e+01
    4.63847e-01     2.43898e+01
    4.67065e-01     2.40339e+01
    4.70305e-01     2.36808e+01
    4.73568e-01     2.33311e+01
    4.76853e-01     2.29850e+01
    4.80161e-01     2.26430e+01
    4.83492e-01     2.23079e+01
    4.86846e-01     2.19786e+01
    4.90223e-01     2.16554e+01
    4.93624e-01     2.13392e+01
    4.97048e-01     2.10295e+01
    5.00496e-01     2.07262e+01
    5.03968e-01     2.04282e+01
    5.07465e-01     2.01344e+01
    5.10985e-01     1.98458e+01
    5.14530e-01     1.95615e+01
    5.18099e-01     1.92795e+01
    5.21693e-01     1.90002e+01
    5.25312e-01     1.87234e+01
    5.28956e-01     1.84494e+01
    5.32626e-01     1.81777e+01
    5.36321e-01     1.79085e+01
    5.40041e-01     1.76430e+01
    5.43788e-01     1.73806e+01
    5.47560e-01     1.71215e+01
    5.51359e-01     1.68666e+01
    5.55183e-01     1.66163e+01
    5.59035e-01     1.63695e+01
    5.62913e-01     1.61270e+01
    5.66818e-01     1.58891e+01
    5.70750e-01     1.56549e+01
    5.74709e-01     1.54242e+01
    5.78696e-01     1.51968e+01
    5.82711e-01     1.49726e+01
    5.86753e-01     1.47518e+01
    5.90824e-01     1.45329e+01
    5.94922e-01     1.43168e+01
    5.99049e-01     1.41033e+01
    6.03205e-01     1.38919e+01
    6.07390e-01     1.36837e+01
    6.11603e-01     1.34784e+01
    6.15846e-01     1.32760e+01
    6.20118e-01     1.30765e+01
    6.24420e-01     1.28802e+01
    6.28752e-01     1.26869e+01
    6.33113e-01     1.24964e+01
    6.37505e-01     1.23090e+01
    6.41928e-01     1.21247e+01
    6.46381e-01     1.19429e+01
    6.50865e-01     1.17630e+01
    6.55380e-01     1.15855e+01
    6.59927e-01     1.14106e+01
    6.64505e-01     1.12383e+01
    6.69114e-01     1.10685e+01
    6.73756e-01     1.09011e+01
    6.78430e-01     1.07361e+01
    6.83137e-01     1.05736e+01
    6.87876e-01     1.04133e+01
    6.92647e-01     1.02554e+01
    6.97453e-01     1.00997e+01
    7.02291e-01     9.94632e+00
    7.07163e-01     9.79511e+00
    7.12068e-01     9.64607e+00
    7.17008e-01     9.49917e+00
    7.21982e-01     9.35438e+00
    7.26991e-01     9.21169e+00
    7.32034e-01     9.07108e+00
    7.37112e-01     8.93251e+00
    7.42226e-01     8.79597e+00
    7.47375e-01     8.66143e+00
    7.52559e-01     8.52888e+00
    7.57780e-01     8.39826e+00
    7.63037e-01     8.26954e+00
    7.68330e-01     8.14270e+00
    7.73660e-01     8.01770e+00
    7.79027e-01     7.89451e+00
    7.84431e-01     7.77310e+00
    7.89873e-01     7.65344e+00
    7.95352e-01     7.53552e+00
    8.00870e-01     7.41933e+00
    8.06426e-01     7.30483e+00
    8.12020e-01     7.19201e+00
    8.17653e-01     7.08086e+00
    8.23325e-01     6.97135e+00
    8.29037e-01     6.86345e+00
    8.34788e-01     6.75716e+00
    8.40579e-01     6.65243e+00
    8.46410e-01     6.54926e+00
    8.52282e-01     6.44763e+00
    8.58194e-01     6.34750e+00
    8.64148e-01     6.24887e+00
    8.70143e-01     6.15171e+00
    8.76179e-01     6.05599e+00
    8.82257e-01     5.96171e+00
    8.88377e-01     5.86884e+00
    8.94540e-01     5.77736e+00
    9.00746e-01     5.68724e+00
    9.06994e-01     5.59848e+00
    9.13286e-01     5.51104e+00
    9.19622e-01     5.42492e+00
    9.26002e-01     5.34008e+00
    9.32425e-01     5.25651e+00
    9.38894e-01     5.17419e+00
    9.45407e-01     5.09310e+00
    9.51965e-01     5.01322e+00
    9.58569e-01     4.93452e+00
    9.65219e-01     4.85699e+00
    9.71915e-01     4.78060e+00
    9.78657e-01     4.70535e+00
    9.85446e-01     4.63122e+00
    9.92283e-01     4.55821e+00
    9.99166e-01     4.48632e+00
    1.00610e+00     4.41553e+00
    1.01308e+00     4.34585e+00
    1.02010e+00     4.27726e+00
    1.02718e+00     4.20975e+00
    1.03431e+00     4.14329e+00
    1.04148e+00     4.07786e+00
    1.04871e+00     4.01343e+00
    1.05598e+00     3.94997e+00
    1.06331e+00     3.88747e+00
    1.07068e+00     3.82590e+00
    1.07811e+00     3.76525e+00
    1.08559e+00     3.70550e+00
    1.09312e+00     3.64664e+00
    1.10070e+00     3.58865e+00
    1.10834e+00     3.53153e+00
    1.11603e+00     3.47525e+00
    1.12377e+00     3.41982e+00
    1.13157e+00     3.36523e+00
    1.13942e+00     3.31148e+00
    1.14732e+00     3.25858e+00
    1.15528e+00     3.20651e+00
    1.16329e+00     3.15528e+00
    1.17136e+00     3.10488e+00
    1.17949e+00     3.05528e+00
    1.18767e+00     3.00646e+00
    1.19591e+00     2.95838e+00
    1.20421e+00     2.91104e+00
    1.21256e+00     2.86440e+00
    1.22097e+00     2.81845e+00
    1.22944e+00     2.77318e+00
    1.23797e+00     2.72860e+00
    1.24656e+00     2.68470e+00
    1.25521e+00     2.64149e+00
    1.26392e+00     2.59897e+00
    1.27268e+00     2.55714e+00
    1.28151e+00     2.51598e+00
    1.29040e+00     2.47548e+00
    1.29935e+00     2.43561e+00
    1.30837e+00     2.39636e+00
    1.31744e+00     2.35771e+00
    1.32658e+00     2.31964e+00
    1.33579e+00     2.28214e+00
    1.34505e+00     2.24521e+00
    1.35438e+00     2.20883e+00
    1.36378e+00     2.17303e+00
    1.37324e+00     2.13778e+00
    1.38277e+00     2.10310e+00
    1.39236e+00     2.06897e+00
    1.40202e+00     2.03539e+00
    1.41174e+00     2.00235e+00
    1.42154e+00     1.96984e+00
    1.43140e+00     1.93785e+00
    1.44133e+00     1.90636e+00
    1.45133e+00     1.87537e+00
    1.46140e+00     1.84487e+00
    1.47153e+00     1.81484e+00
    1.48174e+00     1.78529e+00
    1.49202e+00     1.75621e+00
    1.50237e+00     1.72758e+00
    1.51279e+00     1.69941e+00
    1.52329e+00     1.67169e+00
    1.53386e+00     1.64441e+00
    1.54450e+00     1.61755e+00
    1.55521e+00     1.59113e+00
    1.56600e+00     1.56512e+00
    1.57686e+00     1.53952e+00
    1.58780e+00     1.51432e+00
    1.59882e+00     1.48952e+00
    1.60991e+00     1.46511e+00
    1.62108e+00     1.44108e+00
    1.63232e+00     1.41744e+00
    1.64365e+00     1.39417e+00
    1.65505e+00     1.37127e+00
    1.66653e+00     1.34875e+00
    1.67809e+00     1.32658e+00
    1.68973e+00     1.30477e+00
    1.70145e+00     1.28331e+00
    1.71326e+00     1.26219e+00
    1.72514e+00     1.24141e+00
    1.73711e+00     1.22097e+00
    1.74916e+00     1.20085e+00
    1.76129e+00     1.18105e+00
    1.77351e+00     1.16157e+00
    1.78582e+00     1.14240e+00
    1.79820e+00     1.12353e+00
    1.81068e+00     1.10496e+00
    1.82324e+00     1.08668e+00
    1.83589e+00     1.06870e+00
    1.84862e+00     1.05100e+00
    1.86145e+00     1.03358e+00
    1.87436e+00     1.01645e+00
    1.88736e+00     9.99596e-01
    1.90046e+00     9.83016e-01
    1.91364e+00     9.66708e-01
    1.92692e+00     9.50665e-01
    1.94028e+00     9.34885e-01
    1.95374e+00     9.19362e-01
    1.96730e+00     9.04091e-01
    1.98094e+00     8.89069e-01
    1.99469e+00     8.74291e-01
    2.00852e+00     8.59754e-01
    2.02246e+00     8.45452e-01
    2.03649e+00     8.31383e-01
    2.05061e+00     8.17543e-01
    2.06484e+00     8.03928e-01
    2.07916e+00     7.90534e-01
    2.09359e+00     7.77357e-01
    2.10811e+00     7.64393e-01
    2.12274e+00     7.51637e-01
    2.13746e+00     7.39085e-01
    2.15229e+00     7.26732e-01
    2.16722e+00     7.14575e-01
    2.18225e+00     7.02611e-01
    2.19739e+00     6.90839e-01
    2.21264e+00     6.79259e-01
    2.22799e+00     6.67870e-01
    2.24344e+00     6.56670e-01
    2.25900e+00     6.45659e-01
    2.27468e+00     6.34836e-01
    2.29046e+00     6.24195e-01
    2.30634e+00     6.13733e-01
    2.32234e+00     6.03443e-01
    2.33845e+00     5.93320e-01
    2.35468e+00     5.83361e-01
    2.37101e+00     5.73560e-01
    2.38746e+00     5.63916e-01
    2.40402e+00     5.54426e-01
    2.42070e+00     5.45091e-01
    2.43749e+00     5.35908e-01
    2.45440e+00     5.26877e-01
    2.47143e+00     5.17997e-01
    2.48857e+00     5.09266e-01
    2.50584e+00     5.00681e-01
    2.52322e+00     4.92239e-01
    2.54072e+00     4.83937e-01
    2.55835e+00     4.75771e-01
    2.57610e+00     4.67738e-01
    2.59397e+00     4.59836e-01
    2.61196e+00     4.52062e-01
    2.63008e+00     4.44415e-01
    2.64833e+00     4.36894e-01
    2.66670e+00     4.29497e-01
    2.68520e+00     4.22222e-01
    2.70383e+00     4.15068e-01
    2.72258e+00     4.08033e-01
    2.74147e+00     4.01116e-01
    2.76049e+00     3.94313e-01
    2.77964e+00     3.87624e-01
    2.79892e+00     3.81046e-01
    2.81834e+00     3.74578e-01
    2.83789e+00     3.68217e-01
    2.85757e+00     3.61962e-01
    2.87740e+00     3.55811e-01
    2.89736e+00     3.49762e-01
    2.91746e+00     3.43815e-01
    2.93770e+00     3.37967e-01
    2.95808e+00     3.32217e-01
    2.97860e+00     3.26564e-01
    2.99926e+00     3.21005e-01
    3.02007e+00     3.15539e-01
    3.04102e+00     3.10164e-01
    3.06211e+00     3.04877e-01
    3.08336e+00     2.99679e-01
    3.10475e+00     2.94566e-01
    3.12628e+00     2.89537e-01
    3.14797e+00     2.84592e-01
    3.16981e+00     2.79730e-01
    3.19180e+00     2.74949e-01
    3.21394e+00     2.70247e-01
    3.23624e+00     2.65625e-01
    3.25869e+00     2.61081e-01
    3.28129e+00     2.56613e-01
    3.30406e+00     2.52221e-01
    3.32698e+00     2.47902e-01
    3.35006e+00     2.43656e-01
    3.37330e+00     2.39481e-01
    3.39670e+00     2.35377e-01
    3.42026e+00     2.31342e-01
    3.44399e+00     2.27375e-01
    3.46788e+00     2.23474e-01
    3.49194e+00     2.19639e-01
    3.51616e+00     2.15869e-01
    3.54055e+00     2.12163e-01
    3.56511e+00     2.08518e-01
    3.58985e+00     2.04936e-01
    3.61475e+00     2.01414e-01
    3.63982e+00     1.97951e-01
    3.66508e+00     1.94546e-01
    3.69050e+00     1.91199e-01
    3.71610e+00     1.87908e-01
    3.74188e+00     1.84672e-01
    3.76784e+00     1.81491e-01
    3.79398e+00     1.78363e-01
    3.82030e+00     1.75288e-01
    3.84680e+00     1.72265e-01
    3.87348e+00     1.69293e-01
    3.90036e+00     1.66371e-01
    3.92741e+00     1.63498e-01
    3.95466e+00     1.60674e-01
    3.98209e+00     1.57899e-01
    4.00972e+00     1.55170e-01
    4.03753e+00     1.52488e-01
    4.06554e+00     1.49851e-01
    4.09374e+00     1.47259e-01
    4.12214e+00     1.44712e-01
    4.15074e+00     1.42208e-01
    4.17953e+00     1.39746e-01
    4.20853e+00     1.37326e-01
    4.23772e+00     1.34948e-01
    4.26712e+00     1.32610e-01
    4.29672e+00     1.30311e-01
    4.32653e+00     1.28052e-01
    4.35654e+00     1.25831e-01
    4.38677e+00     1.23648e-01
    4.41720e+00     1.21503e-01
    4.44784e+00     1.19394e-01
    4.47870e+00     1.17321e-01
    4.50976e+00     1.15284e-01
    4.54105e+00     1.13281e-01
    4.57255e+00     1.11313e-01
    4.60427e+00     1.09378e-01
    4.63621e+00     1.07476e-01
    4.66837e+00     1.05607e-01
    4.70076e+00     1.03770e-01
    4.73337e+00     1.01964e-01
    4.76621e+00     1.00188e-01
    4.79927e+00     9.84436e-02
    4.83256e+00     9.67284e-02
    4.86609e+00     9.50426e-02
    4.89984e+00     9.33856e-02
    4.93384e+00     9.17571e-02
    4.96806e+00     9.01566e-02
    5.00253e+00     8.85838e-02
    5.03723e+00     8.70381e-02
    5.07217e+00     8.55192e-02
    5.10736e+00     8.40265e-02
    5.14279e+00     8.25594e-02
    5.17847e+00     8.11174e-02
    5.21439e+00     7.96999e-02
    5.25056e+00     7.83065e-02
    5.28699e+00     7.69367e-02
    5.32366e+00     7.55901e-02
    5.36060e+00     7.42665e-02
    5.39778e+00     7.29657e-02
    5.43523e+00     7.16874e-02
    5.47293e+00     7.04313e-02
    5.51090e+00     6.91973e-02
    5.54913e+00     6.79849e-02
    5.58763e+00     6.67938e-02
    5.62639e+00     6.56234e-02
    5.66542e+00     6.44732e-02
    5.70472e+00     6.33429e-02
    5.74430e+00     6.22320e-02
    5.78414e+00     6.11401e-02
    5.82427e+00     6.00668e-02
    5.86467e+00     5.90120e-02
    5.90536e+00     5.79753e-02
    5.94632e+00     5.69565e-02
    5.98758e+00     5.59552e-02
    6.02911e+00     5.49712e-02
    6.07094e+00     5.40042e-02
    6.11305e+00     5.30540e-02
    6.15546e+00     5.21203e-02
    6.19816e+00     5.12029e-02
    6.24116e+00     5.03013e-02
    6.28445e+00     4.94155e-02
    6.32805e+00     4.85451e-02
    6.37195e+00     4.76899e-02
    6.41615e+00     4.68497e-02
    6.46066e+00     4.60241e-02
    6.50548e+00     4.52130e-02
    6.55061e+00     4.44161e-02
    6.59605e+00     4.36331e-02
    6.64181e+00     4.28638e-02
    6.68789e+00     4.21079e-02
    6.73428e+00     4.13651e-02
    6.78100e+00     4.06351e-02
    6.82804e+00     3.99178e-02
    6.87541e+00     3.92127e-02
    6.92310e+00     3.85198e-02
    6.97113e+00     3.78388e-02
    7.01949e+00     3.71696e-02
    7.06818e+00     3.65120e-02
    7.11722e+00     3.58658e-02
    7.16659e+00     3.52310e-02
    7.21631e+00     3.46073e-02
    7.26637e+00     3.39946e-02
    7.31677e+00     3.33926e-02
    7.36753e+00     3.28012e-02
    7.41864e+00     3.22202e-02
    7.47011e+00     3.16493e-02
    7.52193e+00     3.10884e-02
    7.57411e+00     3.05372e-02
    7.62665e+00     2.99957e-02
    7.67956e+00     2.94637e-02
    7.73283e+00     2.89410e-02
    7.78648e+00     2.84274e-02
    7.84049e+00     2.79229e-02
    7.89488e+00     2.74271e-02
    7.94965e+00     2.69401e-02
    8.00480e+00     2.64615e-02
    8.06033e+00     2.59914e-02
    8.11624e+00     2.55295e-02
    8.17255e+00     2.50756e-02
    8.22924e+00     2.46297e-02
    8.28633e+00     2.41916e-02
    8.34381e+00     2.37612e-02
    8.40170e+00     2.33384e-02
    8.45998e+00     2.29230e-02
    8.51867e+00     2.25149e-02
    8.57776e+00     2.21140e-02
    8.63727e+00     2.17202e-02
    8.69719e+00     2.13333e-02
    8.75752e+00     2.09533e-02
    8.81827e+00     2.05800e-02
    8.87945e+00     2.02132e-02
    8.94105e+00     1.98529e-02
    9.00307e+00     1.94989e-02
    9.06553e+00     1.91511e-02
    9.12842e+00     1.88094e-02
    9.19174e+00     1.84738e-02
    9.25551e+00     1.81440e-02
    9.31971e+00     1.78201e-02
    9.38436e+00     1.75018e-02
    9.44947e+00     1.71892e-02
    9.51502e+00     1.68821e-02
    9.58102e+00     1.65804e-02
    9.64749e+00     1.62840e-02
    9.71442e+00     1.59929e-02
    9.78181e+00     1.57069e-02
    9.84966e+00     1.54259e-02
    9.91799e+00     1.51498e-02
    9.98680e+00     1.48786e-02
    1.00561e+01     1.46123e-02
    1.01258e+01     1.43507e-02
    1.01961e+01     1.40937e-02
    1.02668e+01     1.38413e-02
    1.03380e+01     1.35934e-02
    1.04098e+01     1.33500e-02
    1.04820e+01     1.31109e-02
    1.05547e+01     1.28761e-02
    1.06279e+01     1.26454e-02
    1.07016e+01     1.24189e-02
    1.07759e+01     1.21964e-02
    1.08506e+01     1.19779e-02
    1.09259e+01     1.17632e-02
    1.10017e+01     1.15522e-02
    1.10780e+01     1.13450e-02
    1.11549e+01     1.11412e-02
    1.12322e+01     1.09410e-02
    1.13102e+01     1.07442e-02
    1.13886e+01     1.05508e-02
    1.14676e+01     1.03608e-02
    1.15472e+01     1.01742e-02
    1.16273e+01     9.99087e-03
    1.17079e+01     9.81090e-03
    1.17892e+01     9.63421e-03
    1.18709e+01     9.46074e-03
    1.19533e+01     9.29045e-03
    1.20362e+01     9.12326e-03
    1.21197e+01     8.95912e-03
    1.22038e+01     8.79798e-03
    1.22885e+01     8.63976e-03
    1.23737e+01     8.48442e-03
    1.24595e+01     8.33186e-03
    1.25460e+01     8.18201e-03
    1.26330e+01     8.03480e-03
    1.27206e+01     7.89016e-03
    1.28089e+01     7.74803e-03
    1.28977e+01     7.60834e-03
    1.29872e+01     7.47107e-03
    1.30773e+01     7.33620e-03
    1.31680e+01     7.20372e-03
    1.32594e+01     7.07358e-03
    1.33514e+01     6.94578e-03
    1.34440e+01     6.82029e-03
    1.35372e+01     6.69707e-03
    1.36312e+01     6.57608e-03
    1.37257e+01     6.45728e-03
    1.38209e+01     6.34064e-03
    1.39168e+01     6.22611e-03
    1.40134e+01     6.11367e-03
    1.41106e+01     6.00326e-03
    1.42085e+01     5.89484e-03
    1.43070e+01     5.78835e-03
    1.44063e+01     5.68375e-03
    1.45062e+01     5.58098e-03
    1.46068e+01     5.48001e-03
    1.47082e+01     5.38080e-03
    1.48102e+01     5.28331e-03
    1.49129e+01     5.18755e-03
    1.50164e+01     5.09349e-03
    1.51206e+01     5.00113e-03
    1.52255e+01     4.91044e-03
    1.53311e+01     4.82141e-03
    1.54374e+01     4.73402e-03
    1.55445e+01     4.64822e-03
    1.56524e+01     4.56399e-03
    1.57610e+01     4.48128e-03
    1.58703e+01     4.40007e-03
    1.59804e+01     4.32031e-03
    1.60912e+01     4.24198e-03
    1.62029e+01     4.16505e-03
    1.63153e+01     4.08949e-03
    1.64285e+01     4.01528e-03
    1.65424e+01     3.94238e-03
    1.66572e+01     3.87077e-03
    1.67727e+01     3.80043e-03
    1.68891e+01     3.73133e-03
    1.70062e+01     3.66347e-03
    1.71242e+01     3.59683e-03
    1.72430e+01     3.53140e-03
    1.73626e+01     3.46717e-03
    1.74831e+01     3.40411e-03
    1.76044e+01     3.34221e-03
    1.77265e+01     3.28144e-03
    1.78495e+01     3.22178e-03
    1.79733e+01     3.16319e-03
    1.80980e+01     3.10564e-03
    1.82235e+01     3.04911e-03
    1.83499e+01     2.99357e-03
    1.84772e+01     2.93902e-03
    1.86054e+01     2.88543e-03
    1.87345e+01     2.83281e-03
    1.88644e+01     2.78114e-03
    1.89953e+01     2.73042e-03
    1.91271e+01     2.68063e-03
    1.92598e+01     2.63177e-03
    1.93934e+01     2.58380e-03
    1.95279e+01     2.53671e-03
    1.96634e+01     2.49048e-03
    1.97998e+01     2.44509e-03
    1.99371e+01     2.40051e-03
    2.00755e+01     2.35673e-03
    2.02147e+01     2.31373e-03
    2.03549e+01     2.27151e-03
    2.04962e+01     2.23004e-03
    2.06383e+01     2.18932e-03
    2.07815e+01     2.14933e-03
    2.09257e+01     2.11006e-03
    2.10708e+01     2.07151e-03
    2.12170e+01     2.03365e-03
    2.13642e+01     1.99648e-03
    2.15124e+01     1.95997e-03
    2.16616e+01     1.92413e-03
    2.18119e+01     1.88894e-03
    2.19632e+01     1.85438e-03
    2.21156e+01     1.82045e-03
    2.22690e+01     1.78714e-03
    2.24235e+01     1.75442e-03
    2.25790e+01     1.72230e-03
    2.27357e+01     1.69077e-03
    2.28934e+01     1.65980e-03
    2.30522e+01     1.62940e-03
    2.32121e+01     1.59955e-03
    2.33732e+01     1.57024e-03
    2.35353e+01     1.54147e-03
    2.36986e+01     1.51323e-03
    2.38630e+01     1.48551e-03
    2.40285e+01     1.45830e-03
    2.41952e+01     1.43159e-03
    2.43630e+01     1.40536e-03
    2.45321e+01     1.37961e-03
    2.47022e+01     1.35432e-03
    2.48736e+01     1.32948e-03
    2.50462e+01     1.30509e-03
    2.52199e+01     1.28112e-03
    2.53949e+01     1.25759e-03
    2.55710e+01     1.23448e-03
    2.57484e+01     1.21180e-03
    2.59270e+01     1.18953e-03
    2.61069e+01     1.16767e-03
    2.62880e+01     1.14622e-03
    2.64704e+01     1.12516e-03
    2.66540e+01     1.10449e-03
    2.68389e+01     1.08420e-03
    2.70251e+01     1.06428e-03
    2.72126e+01     1.04472e-03
    2.74013e+01     1.02552e-03
    2.75914e+01     1.00667e-03
    2.77828e+01     9.88156e-04
    2.79756e+01     9.69981e-04
    2.81696e+01     9.52136e-04
    2.83651e+01     9.34616e-04
    2.85618e+01     9.17414e-04
    2.87600e+01     9.00526e-04
    2.89595e+01     8.83945e-04
    2.91604e+01     8.67665e-04
    2.93627e+01     8.51682e-04
    2.95664e+01     8.35990e-04
    2.97715e+01     8.20584e-04
    2.99780e+01     8.05459e-04
    3.01860e+01     7.90611e-04
    3.03954e+01     7.76034e-04
    3.06062e+01     7.61726e-04
    3.08185e+01     7.47682e-04
    3.10323e+01     7.33898e-04
    3.12476e+01     7.20369e-04
    3.14644e+01     7.07091e-04
    3.16827e+01     6.94057e-04
    3.19024e+01     6.81260e-04
    3.21238e+01     6.68697e-04
    3.23466e+01     6.56359e-04
    3.25710e+01     6.44243e-04
    3.27969e+01     6.32344e-04
    3.30245e+01     6.20658e-04
    3.32536e+01     6.09185e-04
    3.34842e+01     5.97921e-04
    3.37165e+01     5.86865e-04
    3.39504e+01     5.76015e-04
    3.41859e+01     5.65367e-04
    3.44231e+01     5.54917e-04
    3.46619e+01     5.44662e-04
    3.49024e+01     5.34596e-04
    3.51445e+01     5.24715e-04
    3.53883e+01     5.15014e-04
    3.56338e+01     5.05491e-04
    3.58810e+01     4.96140e-04
    3.61299e+01     4.86959e-04
    3.63805e+01     4.77946e-04
    3.66329e+01     4.69098e-04
    3.68870e+01     4.60411e-04
    3.71429e+01     4.51884e-04
    3.74006e+01     4.43514e-04
    3.76600e+01     4.35298e-04
    3.79213e+01     4.27233e-04
    3.81844e+01     4.19316e-04
    3.84492e+01     4.11546e-04
    3.87160e+01     4.03919e-04
    3.89846e+01     3.96432e-04
    3.92550e+01     3.89084e-04
    3.95273e+01     3.81870e-04
    3.98015e+01     3.74790e-04
    4.00776e+01     3.67841e-04
    4.03557e+01     3.61019e-04
    4.06356e+01     3.54323e-04
    4.09175e+01     3.47750e-04
    4.12014e+01     3.41298e-04
    4.14872e+01     3.34964e-04
    4.17750e+01     3.28746e-04
    4.20648e+01     3.22643e-04
    4.23566e+01     3.16650e-04
    4.26504e+01     3.10768e-04
    4.29463e+01     3.04993e-04
    4.32442e+01     2.99324e-04
    4.35442e+01     2.93760e-04
    4.38463e+01     2.88299e-04
    4.41505e+01     2.82939e-04
    4.44567e+01     2.77679e-04
    4.47651e+01     2.72517e-04
    4.50757e+01     2.67451e-04
    4.53884e+01     2.62479e-04
    4.57032e+01     2.57598e-04
    4.60203e+01     2.52808e-04
    4.63395e+01     2.48105e-04
    4.66610e+01     2.43488e-04
    4.69847e+01     2.38955e-04
    4.73106e+01     2.34506e-04
    4.76388e+01     2.30138e-04
    4.79693e+01     2.25851e-04
    4.83021e+01     2.21644e-04
    4.86372e+01     2.17514e-04
    4.89746e+01     2.13461e-04
    4.93143e+01     2.09483e-04
    4.96564e+01     2.05580e-04
    5.00009e+01     2.01748e-04
    5.03478e+01     1.97987e-04
    5.06970e+01     1.94295e-04
    5.10487e+01     1.90672e-04
    5.14029e+01     1.87115e-04
    5.17595e+01     1.83624e-04
    5.21185e+01     1.80198e-04
    5.24801e+01     1.76835e-04
    5.28441e+01     1.73534e-04
    5.32107e+01     1.70295e-04
    5.35799e+01     1.67115e-04
    5.39515e+01     1.63995e-04
    5.43258e+01     1.60933e-04
    5.47027e+01     1.57926e-04
    5.50822e+01     1.54976e-04
    5.54643e+01     1.52079e-04
    5.58490e+01     1.49236e-04
    5.62365e+01     1.46445e-04
    5.66266e+01     1.43706e-04
    5.70194e+01     1.41017e-04
    5.74150e+01     1.38379e-04
    5.78133e+01     1.35790e-04
    5.82143e+01     1.33250e-04
    5.86182e+01     1.30758e-04
    5.90248e+01     1.28312e-04
    5.94343e+01     1.25912e-04
    5.98466e+01     1.23556e-04
    6.02618e+01     1.21244e-04
    6.06798e+01     1.18973e-04
    6.11007e+01     1.16744e-04
    6.15246e+01     1.14556e-04
    6.19514e+01     1.12409e-04
    6.23812e+01     1.10301e-04
    6.28139e+01     1.08233e-04
    6.32497e+01     1.06203e-04
    6.36885e+01     1.04211e-04
    6.41303e+01     1.02257e-04
    6.45752e+01     1.00340e-04
    6.50231e+01     9.84589e-05
    6.54742e+01     9.66126e-05
    6.59284e+01     9.48006e-05
    6.63858e+01     9.30221e-05
    6.68463e+01     9.12766e-05
    6.73100e+01     8.95633e-05
    6.77769e+01     8.78817e-05
    6.82471e+01     8.62313e-05
    6.87206e+01     8.46114e-05
    6.91973e+01     8.30215e-05
    6.96773e+01     8.14611e-05
    7.01607e+01     7.99296e-05
    7.06474e+01     7.84265e-05
    7.11375e+01     7.69514e-05
    7.16310e+01     7.55037e-05
    7.21279e+01     7.40830e-05
    7.26283e+01     7.26888e-05
    7.31321e+01     7.13206e-05
    7.36394e+01     6.99779e-05
    7.41503e+01     6.86605e-05
    7.46647e+01     6.73678e-05
    7.51826e+01     6.60994e-05
    7.57042e+01     6.48549e-05
    7.62294e+01     6.36339e-05
    7.67582e+01     6.24359e-05
    7.72907e+01     6.12602e-05
    7.78268e+01     6.01064e-05
    7.83667e+01     5.89739e-05
    7.89104e+01     5.78623e-05
    7.94578e+01     5.67710e-05
    8.00090e+01     5.56997e-05
    8.05640e+01     5.46482e-05
    8.11229e+01     5.36163e-05
    8.16857e+01     5.26037e-05
    8.22523e+01     5.16102e-05
    8.28229e+01     5.06355e-05
    8.33975e+01     4.96794e-05
    8.39760e+01     4.87415e-05
    8.45586e+01     4.78212e-05
    8.51452e+01     4.69181e-05
    8.57359e+01     4.60318e-05
    8.63306e+01     4.51618e-05
    8.69295e+01     4.43079e-05
    8.75326e+01     4.34697e-05
    8.81398e+01     4.26470e-05
    8.87512e+01     4.18397e-05
    8.93669e+01     4.10474e-05
    8.99869e+01     4.02701e-05
    9.06111e+01     3.95075e-05
    9.12397e+01     3.87594e-05
    9.18726e+01     3.80254e-05
    9.25100e+01     3.73052e-05
    9.31517e+01     3.65986e-05
    9.37979e+01     3.59051e-05
    9.44486e+01     3.52246e-05
    9.51038e+01     3.45568e-05
    9.57636e+01     3.39014e-05
    9.64279e+01     3.32582e-05
    9.70968e+01     3.26270e-05
    9.77704e+01     3.20076e-05
    9.84487e+01     3.13999e-05
    9.91316e+01     3.08036e-05
    9.98193e+01     3.02185e-05
    1.00512e+02     2.96445e-05
    1.01209e+02     2.90813e-05
    1.01911e+02     2.85288e-05
    1.02618e+02     2.79868e-05
    1.03330e+02     2.74550e-05


==> data/pklin_0.2500.txt <==
    7.38550e-05     3.18114e+01
    7.43673e-05     3.20249e+01
    7.48832e-05     3.22398e+01
    7.54027e-05     3.24562e+01
    7.59258e-05     3.26740e+01
    7.64525e-05     3.28933e+01
    7.69829e-05     3.31142e+01
    7.75169e-05     3.33365e+01
    7.80547e-05     3.35603e+01
    7.85961e-05     3.37856e+01
    7.91414e-05     3.40125e+01
    7.96904e-05     3.42409e+01
    8.02432e-05     3.44709e+01
    8.07999e-05     3.47023e+01
    8.13604e-05     3.49354e+01
    8.19248e-05     3.51700e+01
    8.24931e-05     3.54062e+01
    8.30654e-05     3.56440e+01
    8.36416e-05     3.58833e+01
    8.42219e-05     3.61243e+01
    8.48061e-05     3.63668e+01
    8.53944e-05     3.66110e+01
    8.59868e-05     3.68568e+01
    8.65833e-05     3.71043e+01
    8.71840e-05     3.73534e+01
    8.77888e-05     3.76042e+01
    8.83978e-05     3.78566e+01
    8.90110e-05     3.81107e+01
    8.96285e-05     3.83665e+01
    9.02503e-05     3.86240e+01
    9.08764e-05     3.88833e+01
    9.15068e-05     3.91443e+01
    9.21416e-05     3.94070e+01
    9.27808e-05     3.96715e+01
    9.34244e-05     3.99378e+01
    9.40725e-05     4.02059e+01
    9.47251e-05     4.04759e+01
    9.53822e-05     4.07476e+01
    9.60439e-05     4.10213e+01
    9.67102e-05     4.12968e+01
    9.73811e-05     4.15742e+01
    9.80566e-05     4.18536e+01
    9.87369e-05     4.21348e+01
    9.94218e-05     4.24179e+01
    1.00112e-04     4.27028e+01
    1.00806e-04     4.29897e+01
    1.01505e-04     4.32785e+01
    1.02209e-04     4.35691e+01
    1.02919e-04     4.38616e+01
    1.03632e-04     4.41559e+01
    1.04351e-04     4.44522e+01
    1.05075e-04     4.47504e+01
    1.05804e-04     4.50505e+01
    1.06538e-04     4.53527e+01
    1.07277e-04     4.56569e+01
    1.08021e-04     4.59631e+01
    1.08771e-04     4.62714e+01
    1.09525e-04     4.65819e+01
    1.10285e-04     4.68945e+01
    1.11050e-04     4.72094e+01
    1.11821e-04     4.75264e+01
    1.12596e-04     4.78457e+01
    1.13377e-04     4.81671e+01
    1.14164e-04     4.84908e+01
    1.14956e-04     4.88166e+01
    1.15753e-04     4.91446e+01
    1.16556e-04     4.94747e+01
    1.17365e-04     4.98071e+01
    1.18179e-04     5.01416e+01
    1.18999e-04     5.04782e+01
    1.19825e-04     5.08170e+01
    1.20656e-04     5.11581e+01
    1.21493e-04     5.15014e+01
    1.22336e-04     5.18470e+01
    1.23184e-04     5.21948e+01
    1.24039e-04     5.25450e+01
    1.24899e-04     5.28975e+01
    1.25766e-04     5.32524e+01
    1.26638e-04     5.36097e+01
    1.27517e-04     5.39695e+01
    1.28401e-04     5.43316e+01
    1.29292e-04     5.46962e+01
    1.30189e-04     5.50633e+01
    1.31092e-04     5.54328e+01
    1.32001e-04     5.58049e+01
    1.32917e-04     5.61794e+01
    1.33839e-04     5.65564e+01
    1.34768e-04     5.69359e+01
    1.35703e-04     5.73180e+01
    1.36644e-04     5.77026e+01
    1.37592e-04     5.80898e+01
    1.38546e-04     5.84795e+01
    1.39508e-04     5.88719e+01
    1.40475e-04     5.92668e+01
    1.41450e-04     5.96644e+01
    1.42431e-04     6.00646e+01
    1.43419e-04     6.04674e+01
    1.44414e-04     6.08730e+01
    1.45416e-04     6.12812e+01
    1.46425e-04     6.16921e+01
    1.47440e-04     6.21058e+01
    1.48463e-04     6.25222e+01
    1.49493e-04     6.29414e+01
    1.50530e-04     6.33634e+01
    1.51574e-04     6.37882e+01
    1.52626e-04     6.42158e+01
    1.53685e-04     6.46463e+01
    1.54751e-04     6.50797e+01
    1.55824e-04     6.55161e+01
    1.56905e-04     6.59554e+01
    1.57994e-04     6.63976e+01
    1.59090e-04     6.68429e+01
    1.60194e-04     6.72912e+01
    1.61305e-04     6.77427e+01
    1.62424e-04     6.81972e+01
    1.63551e-04     6.86549e+01
    1.64685e-04     6.91157e+01
    1.65828e-04     6.95798e+01
    1.66978e-04     7.00471e+01
    1.68136e-04     7.05176e+01
    1.69303e-04     7.09912e+01
    1.70477e-04     7.14680e+01
    1.71660e-04     7.19480e+01
    1.72851e-04     7.24311e+01
    1.74050e-04     7.29174e+01
    1.75257e-04     7.34067e+01
    1.76473e-04     7.38992e+01
    1.77697e-04     7.43948e+01
    1.78930e-04     7.48935e+01
    1.80171e-04     7.53955e+01
    1.81421e-04     7.59008e+01
    1.82680e-04     7.64095e+01
    1.83947e-04     7.69215e+01
    1.85223e-04     7.74370e+01
    1.86508e-04     7.79560e+01
    1.87802e-04     7.84786e+01
    1.89105e-04     7.90048e+01
    1.90416e-04     7.95347e+01
    1.91737e-04     8.00682e+01
    1.93067e-04     8.06054e+01
    1.94407e-04     8.11462e+01
    1.95755e-04     8.16907e+01
    1.97113e-04     8.22387e+01
    1.98481e-04     8.27904e+01
    1.99858e-04     8.33457e+01
    2.01244e-04     8.39047e+01
    2.02640e-04     8.44672e+01
    2.04046e-04     8.50335e+01
    2.05461e-04     8.56034e+01
    2.06887e-04     8.61772e+01
    2.08322e-04     8.67548e+01
    2.09767e-04     8.73362e+01
    2.11222e-04     8.79216e+01
    2.12688e-04     8.85110e+01
    2.14163e-04     8.91045e+01
    2.15649e-04     8.97020e+01
    2.17145e-04     9.03037e+01
    2.18651e-04     9.09095e+01
    2.20168e-04     9.15193e+01
    2.21695e-04     9.21333e+01
    2.23233e-04     9.27513e+01
    2.24782e-04     9.33734e+01
    2.26341e-04     9.39995e+01
    2.27911e-04     9.46296e+01
    2.29492e-04     9.52638e+01
    2.31084e-04     9.59019e+01
    2.32687e-04     9.65441e+01
    2.34302e-04     9.71905e+01
    2.35927e-04     9.78411e+01
    2.37564e-04     9.84960e+01
    2.39212e-04     9.91552e+01
    2.40871e-04     9.98190e+01
    2.42542e-04     1.00487e+02
    2.44225e-04     1.01160e+02
    2.45919e-04     1.01838e+02
    2.47625e-04     1.02520e+02
    2.49343e-04     1.03207e+02
    2.51072e-04     1.03899e+02
    2.52814e-04     1.04595e+02
    2.54568e-04     1.05296e+02
    2.56334e-04     1.06002e+02
    2.58112e-04     1.06713e+02
    2.59903e-04     1.07428e+02
    2.61706e-04     1.08147e+02
    2.63521e-04     1.08872e+02
    2.65349e-04     1.09601e+02
    2.67190e-04     1.10334e+02
    2.69044e-04     1.11073e+02
    2.70910e-04     1.11816e+02
    2.72789e-04     1.12564e+02
    2.74682e-04     1.13317e+02
    2.76587e-04     1.14075e+02
    2.78506e-04     1.14838e+02
    2.80438e-04     1.15606e+02
    2.82383e-04     1.16380e+02
    2.84342e-04     1.17159e+02
    2.86315e-04     1.17943e+02
    2.88301e-04     1.18732e+02
    2.90301e-04     1.19526e+02
    2.92315e-04     1.20326e+02
    2.94343e-04     1.21132e+02
    2.96385e-04     1.21943e+02
    2.98441e-04     1.22759e+02
    3.00511e-04     1.23581e+02
    3.02596e-04     1.24408e+02
    3.04695e-04     1.25240e+02
    3.06809e-04     1.26079e+02
    3.08937e-04     1.26922e+02
    3.11080e-04     1.27772e+02
    3.13238e-04     1.28627e+02
    3.15411e-04     1.29487e+02
    3.17599e-04     1.30353e+02
    3.19802e-04     1.31225e+02
    3.22021e-04     1.32102e+02
    3.24255e-04     1.32985e+02
    3.26504e-04     1.33873e+02
    3.28769e-04     1.34768e+02
    3.31050e-04     1.35668e+02
    3.33347e-04     1.36574e+02
    3.35659e-04     1.37487e+02
    3.37988e-04     1.38405e+02
    3.40332e-04     1.39330e+02
    3.42693e-04     1.40261e+02
    3.45071e-04     1.41199e+02
    3.47464e-04     1.42143e+02
    3.49875e-04     1.43093e+02
    3.52302e-04     1.44050e+02
    3.54746e-04     1.45013e+02
    3.57207e-04     1.45983e+02
    3.59685e-04     1.46958e+02
    3.62180e-04     1.47941e+02
    3.64692e-04     1.48929e+02
    3.67222e-04     1.49924e+02
    3.69770e-04     1.50925e+02
    3.72335e-04     1.51932e+02
    3.74918e-04     1.52946e+02
    3.77519e-04     1.53967e+02
    3.80138e-04     1.54994e+02
    3.82775e-04     1.56028e+02
    3.85430e-04     1.57069e+02
    3.88104e-04     1.58117e+02
    3.90796e-04     1.59172e+02
    3.93507e-04     1.60234e+02
    3.96237e-04     1.61303e+02
    3.98986e-04     1.62380e+02
    4.01754e-04     1.63463e+02
    4.04541e-04     1.64554e+02
    4.07347e-04     1.65653e+02
    4.10173e-04     1.66758e+02
    4.13018e-04     1.67871e+02
    4.15884e-04     1.68991e+02
    4.18769e-04     1.70118e+02
    4.21674e-04     1.71252e+02
    4.24599e-04     1.72394e+02
    4.27544e-04     1.73543e+02
    4.30510e-04     1.74699e+02
    4.33497e-04     1.75863e+02
    4.36504e-04     1.77035e+02
    4.39532e-04     1.78214e+02
    4.42581e-04     1.79401e+02
    4.45652e-04     1.80596e+02
    4.48743e-04     1.81799e+02
    4.51856e-04     1.83010e+02
    4.54991e-04     1.84228e+02
    4.58147e-04     1.85455e+02
    4.61325e-04     1.86690e+02
    4.64526e-04     1.87934e+02
    4.67748e-04     1.89185e+02
    4.70993e-04     1.90445e+02
    4.74260e-04     1.91712e+02
    4.77550e-04     1.92988e+02
    4.80863e-04     1.94273e+02
    4.84199e-04     1.95566e+02
    4.87558e-04     1.96867e+02
    4.90940e-04     1.98176e+02
    4.94346e-04     1.99495e+02
    4.97775e-04     2.00821e+02
    5.01228e-04     2.02157e+02
    5.04706e-04     2.03501e+02
    5.08207e-04     2.04853e+02
    5.11732e-04     2.06215e+02
    5.15282e-04     2.07585e+02
    5.18857e-04     2.08965e+02
    5.22456e-04     2.10353e+02
    5.26081e-04     2.11750e+02
    5.29730e-04     2.13156e+02
    5.33405e-04     2.14572e+02
    5.37105e-04     2.15997e+02
    5.40831e-04     2.17431e+02
    5.44583e-04     2.18874e+02
    5.48361e-04     2.20327e+02
    5.52165e-04     2.21789e+02
    5.55995e-04     2.23261e+02
    5.59852e-04     2.24742e+02
    5.63736e-04     2.26233e+02
    5.67647e-04     2.27734e+02
    5.71585e-04     2.29244e+02
    5.75550e-04     2.30764e+02
    5.79543e-04     2.32293e+02
    5.83563e-04     2.33833e+02
    5.87611e-04     2.35382e+02
    5.91688e-04     2.36941e+02
    5.95792e-04     2.38510e+02
    5.99925e-04     2.40089e+02
    6.04087e-04     2.41678e+02
    6.08278e-04     2.43277e+02
    6.12498e-04     2.44887e+02
    6.16747e-04     2.46507e+02
    6.21025e-04     2.48138e+02
    6.25333e-04     2.49779e+02
    6.29671e-04     2.51431e+02
    6.34039e-04     2.53094e+02
    6.38438e-04     2.54767e+02
    6.42867e-04     2.56452e+02
    6.47326e-04     2.58147e+02
    6.51817e-04     2.59853e+02
    6.56339e-04     2.61569e+02
    6.60892e-04     2.63297e+02
    6.65477e-04     2.65035e+02
    6.70093e-04     2.66785e+02
    6.74742e-04     2.68545e+02
    6.79422e-04     2.70317e+02
    6.84136e-04     2.72100e+02
    6.88882e-04     2.73894e+02
    6.93661e-04     2.75700e+02
    6.98473e-04     2.77517e+02
    7.03318e-04     2.79346e+02
    7.08197e-04     2.81186e+02
    7.13110e-04     2.83038e+02
    7.18057e-04     2.84903e+02
    7.23038e-04     2.86779e+02
    7.28054e-04     2.88667e+02
    7.33105e-04     2.90567e+02
    7.38190e-04     2.92480e+02
    7.43311e-04     2.94404e+02
    7.48468e-04     2.96341e+02
    7.53660e-04     2.98289e+02
    7.58888e-04     3.00250e+02
    7.64153e-04     3.02224e+02
    7.69454e-04     3.04209e+02
    7.74792e-04     3.06207e+02
    7.80166e-04     3.08218e+02
    7.85579e-04     3.10241e+02
    7.91028e-04     3.12276e+02
    7.96516e-04     3.14325e+02
    8.02041e-04     3.16386e+02
    8.07605e-04     3.18461e+02
    8.13208e-04     3.20549e+02
    8.18849e-04     3.22649e+02
    8.24530e-04     3.24763e+02
    8.30249e-04     3.26891e+02
    8.36009e-04     3.29032e+02
    8.41808e-04     3.31186e+02
    8.47648e-04     3.33353e+02
    8.53529e-04     3.35534e+02
    8.59450e-04     3.37729e+02
    8.65412e-04     3.39937e+02
    8.71415e-04     3.42159e+02
    8.77460e-04     3.44395e+02
    8.83547e-04     3.46644e+02
    8.89677e-04     3.48907e+02
    8.95849e-04     3.51184e+02
    9.02063e-04     3.53475e+02
    9.08321e-04     3.55780e+02
    9.14622e-04     3.58100e+02
    9.20967e-04     3.60434e+02
    9.27356e-04     3.62782e+02
    9.33789e-04     3.65145e+02
    9.40267e-04     3.67522e+02
    9.46790e-04     3.69914e+02
    9.53358e-04     3.72321e+02
    9.59971e-04     3.74742e+02
    9.66631e-04     3.77179e+02
    9.73337e-04     3.79631e+02
    9.80089e-04     3.82097e+02
    9.86888e-04     3.84579e+02
    9.93734e-04     3.87076e+02
    1.00063e-03     3.89589e+02
    1.00757e-03     3.92116e+02
    1.01456e-03     3.94660e+02
    1.02160e-03     3.97218e+02
    1.02868e-03     3.99793e+02
    1.03582e-03     4.02382e+02
    1.04301e-03     4.04988e+02
    1.05024e-03     4.07608e+02
    1.05753e-03     4.10245e+02
    1.06486e-03     4.12897e+02
    1.07225e-03     4.15565e+02
    1.07969e-03     4.18249e+02
    1.08718e-03     4.20948e+02
    1.09472e-03     4.23664e+02
    1.10231e-03     4.26397e+02
    1.10996e-03     4.29145e+02
    1.11766e-03     4.31911e+02
    1.12542e-03     4.34693e+02
    1.13322e-03     4.37493e+02
    1.14108e-03     4.40309e+02
    1.14900e-03     4.43143e+02
    1.15697e-03     4.45994e+02
    1.16500e-03     4.48862e+02
    1.17308e-03     4.51748e+02
    1.18122e-03     4.54650e+02
    1.18941e-03     4.57569e+02
    1.19766e-03     4.60506e+02
    1.20597e-03     4.63459e+02
    1.21434e-03     4.66430e+02
    1.22276e-03     4.69417e+02
    1.23124e-03     4.72421e+02
    1.23978e-03     4.75442e+02
    1.24838e-03     4.78481e+02
    1.25704e-03     4.81537e+02
    1.26576e-03     4.84611e+02
    1.27455e-03     4.87703e+02
    1.28339e-03     4.90813e+02
    1.29229e-03     4.93942e+02
    1.30126e-03     4.97089e+02
    1.31028e-03     5.00254e+02
    1.31937e-03     5.03439e+02
    1.32852e-03     5.06643e+02
    1.33774e-03     5.09865e+02
    1.34702e-03     5.13107e+02
    1.35637e-03     5.16368e+02
    1.36577e-03     5.19648e+02
    1.37525e-03     5.22948e+02
    1.38479e-03     5.26267e+02
    1.39440e-03     5.29606e+02
    1.40407e-03     5.32964e+02
    1.41381e-03     5.36342e+02
    1.42362e-03     5.39740e+02
    1.43349e-03     5.43156e+02
    1.44344e-03     5.46592e+02
    1.45345e-03     5.50047e+02
    1.46353e-03     5.53520e+02
    1.47369e-03     5.57013e+02
    1.48391e-03     5.60524e+02
    1.49420e-03     5.64054e+02
    1.50457e-03     5.67603e+02
    1.51501e-03     5.71171e+02
    1.52552e-03     5.74759e+02
    1.53610e-03     5.78366e+02
    1.54676e-03     5.81995e+02
    1.55749e-03     5.85644e+02
    1.56829e-03     5.89314e+02
    1.57917e-03     5.93006e+02
    1.59012e-03     5.96720e+02
    1.60116e-03     6.00457e+02
    1.61226e-03     6.04215e+02
    1.62345e-03     6.07995e+02
    1.63471e-03     6.11797e+02
    1.64605e-03     6.15620e+02
    1.65747e-03     6.19464e+02
    1.66897e-03     6.23328e+02
    1.68054e-03     6.27213e+02
    1.69220e-03     6.31118e+02
    1.70394e-03     6.35043e+02
    1.71576e-03     6.38987e+02
    1.72767e-03     6.42952e+02
    1.73965e-03     6.46937e+02
    1.75172e-03     6.50943e+02
    1.76387e-03     6.54971e+02
    1.77611e-03     6.59020e+02
    1.78843e-03     6.63091e+02
    1.80083e-03     6.67185e+02
    1.81333e-03     6.71301e+02
    1.82591e-03     6.75441e+02
    1.83857e-03     6.79604e+02
    1.85133e-03     6.83790e+02
    1.86417e-03     6.87998e+02
    1.87710e-03     6.92229e+02
    1.89012e-03     6.96483e+02
    1.90324e-03     7.00759e+02
    1.91644e-03     7.05056e+02
    1.92973e-03     7.09376e+02
    1.94312e-03     7.13717e+02
    1.95660e-03     7.18080e+02
    1.97017e-03     7.22464e+02
    1.98384e-03     7.26871e+02
    1.99760e-03     7.31300e+02
    2.01146e-03     7.35751e+02
    2.02541e-03     7.40225e+02
    2.03947e-03     7.44722e+02
    2.05361e-03     7.49243e+02
    2.06786e-03     7.53786e+02
    2.08220e-03     7.58354e+02
    2.09665e-03     7.62945e+02
    2.11119e-03     7.67560e+02
    2.12584e-03     7.72199e+02
    2.14059e-03     7.76862e+02
    2.15544e-03     7.81548e+02
    2.17039e-03     7.86258e+02
    2.18545e-03     7.90992e+02
    2.20061e-03     7.95750e+02
    2.21587e-03     8.00532e+02
    2.23124e-03     8.05337e+02
    2.24672e-03     8.10167e+02
    2.26231e-03     8.15020e+02
    2.27800e-03     8.19896e+02
    2.29381e-03     8.24797e+02
    2.30972e-03     8.29721e+02
    2.32574e-03     8.34669e+02
    2.34188e-03     8.39641e+02
    2.35812e-03     8.44637e+02
    2.37448e-03     8.49656e+02
    2.39095e-03     8.54698e+02
    2.40754e-03     8.59765e+02
    2.42424e-03     8.64855e+02
    2.44106e-03     8.69969e+02
    2.45799e-03     8.75107e+02
    2.47504e-03     8.80269e+02
    2.49221e-03     8.85455e+02
    2.50950e-03     8.90664e+02
    2.52691e-03     8.95898e+02
    2.54444e-03     9.01156e+02
    2.56209e-03     9.06438e+02
    2.57986e-03     9.11744e+02
    2.59776e-03     9.17074e+02
    2.61578e-03     9.22429e+02
    2.63393e-03     9.27808e+02
    2.65220e-03     9.33211e+02
    2.67060e-03     9.38639e+02
    2.68913e-03     9.44092e+02
    2.70778e-03     9.49569e+02
    2.72656e-03     9.55070e+02
    2.74548e-03     9.60596e+02
    2.76453e-03     9.66147e+02
    2.78370e-03     9.71722e+02
    2.80301e-03     9.77321e+02
    2.82246e-03     9.82944e+02
    2.84204e-03     9.88591e+02
    2.86175e-03     9.94261e+02
    2.88161e-03     9.99955e+02
    2.90160e-03     1.00567e+03
    2.92173e-03     1.01141e+03
    2.94199e-03     1.01718e+03
    2.96240e-03     1.02297e+03
    2.98295e-03     1.02878e+03
    3.00365e-03     1.03462e+03
    3.02448e-03     1.04048e+03
    3.04547e-03     1.04636e+03
    3.06659e-03     1.05227e+03
    3.08787e-03     1.05820e+03
    3.10929e-03     1.06416e+03
    3.13086e-03     1.07014e+03
    3.15258e-03     1.07615e+03
    3.17445e-03     1.08218e+03
    3.19647e-03     1.08823e+03
    3.21864e-03     1.09431e+03
    3.24097e-03     1.10041e+03
    3.26345e-03     1.10654e+03
    3.28609e-03     1.11269e+03
    3.30889e-03     1.11886e+03
    3.33184e-03     1.12505e+03
    3.35496e-03     1.13127e+03
    3.37823e-03     1.13751e+03
    3.40167e-03     1.14377e+03
    3.42526e-03     1.15006e+03
    3.44902e-03     1.15637e+03
    3.47295e-03     1.16270e+03
    3.49704e-03     1.16906e+03
    3.52130e-03     1.17544e+03
    3.54573e-03     1.18184e+03
    3.57033e-03     1.18827e+03
    3.59510e-03     1.19471e+03
    3.62004e-03     1.20118e+03
    3.64515e-03     1.20768e+03
    3.67044e-03     1.21419e+03
    3.69590e-03     1.22073e+03
    3.72154e-03     1.22729e+03
    3.74735e-03     1.23387e+03
    3.77335e-03     1.24047e+03
    3.79953e-03     1.24709e+03
    3.82588e-03     1.25373e+03
    3.85242e-03     1.26040e+03
    3.87915e-03     1.26708e+03
    3.90606e-03     1.27379e+03
    3.93316e-03     1.28051e+03
    3.96044e-03     1.28726e+03
    3.98792e-03     1.29403e+03
    4.01558e-03     1.30083e+03
    4.04344e-03     1.30764e+03
    4.07149e-03     1.31448e+03
    4.09973e-03     1.32133e+03
    4.12817e-03     1.32821e+03
    4.15681e-03     1.33511e+03
    4.18565e-03     1.34202e+03
    4.21468e-03     1.34896e+03
    4.24392e-03     1.35591e+03
    4.27336e-03     1.36288e+03
    4.30301e-03     1.36986e+03
    4.33286e-03     1.37686e+03
    4.36292e-03     1.38388e+03
    4.39318e-03     1.39092e+03
    4.42366e-03     1.39797e+03
    4.45435e-03     1.40504e+03
    4.48525e-03     1.41213e+03
    4.51636e-03     1.41924e+03
    4.54769e-03     1.42638e+03
    4.57924e-03     1.43353e+03
    4.61101e-03     1.44071e+03
    4.64299e-03     1.44792e+03
    4.67520e-03     1.45514e+03
    4.70764e-03     1.46239e+03
    4.74029e-03     1.46964e+03
    4.77318e-03     1.47691e+03
    4.80629e-03     1.48418e+03
    4.83963e-03     1.49146e+03
    4.87321e-03     1.49873e+03
    4.90701e-03     1.50600e+03
    4.94105e-03     1.51327e+03
    4.97533e-03     1.52060e+03
    5.00984e-03     1.52797e+03
    5.04460e-03     1.53531e+03
    5.07959e-03     1.54270e+03
    5.11483e-03     1.55008e+03
    5.15031e-03     1.55747e+03
    5.18604e-03     1.56489e+03
    5.22202e-03     1.57229e+03
    5.25824e-03     1.57975e+03
    5.29472e-03     1.58718e+03
    5.33145e-03     1.59465e+03
    5.36844e-03     1.60212e+03
    5.40568e-03     1.60960e+03
    5.44318e-03     1.61707e+03
    5.48094e-03     1.62460e+03
    5.51896e-03     1.63207e+03
    5.55725e-03     1.63960e+03
    5.59580e-03     1.64714e+03
    5.63462e-03     1.65467e+03
    5.67371e-03     1.66219e+03
    5.71306e-03     1.66976e+03
    5.75270e-03     1.67732e+03
    5.79260e-03     1.68487e+03
    5.83279e-03     1.69244e+03
    5.87325e-03     1.69999e+03
    5.91400e-03     1.70759e+03
    5.95502e-03     1.71519e+03
    5.99633e-03     1.72277e+03
    6.03793e-03     1.73037e+03
    6.07982e-03     1.73796e+03
    6.12199e-03     1.74555e+03
    6.16446e-03     1.75314e+03
    6.20723e-03     1.76078e+03
    6.25029e-03     1.76838e+03
    6.29365e-03     1.77597e+03
    6.33731e-03     1.78356e+03
    6.38127e-03     1.79120e+03
    6.42554e-03     1.79880e+03
    6.47011e-03     1.80639e+03
    6.51500e-03     1.81404e+03
    6.56019e-03     1.82164e+03
    6.60570e-03     1.82922e+03
    6.65152e-03     1.83683e+03
    6.69767e-03     1.84441e+03
    6.74413e-03     1.85200e+03
    6.79092e-03     1.85960e+03
    6.83803e-03     1.86719e+03
    6.88546e-03     1.87477e+03
    6.93323e-03     1.88237e+03
    6.98132e-03     1.88995e+03
    7.02975e-03     1.89750e+03
    7.07852e-03     1.90507e+03
    7.12763e-03     1.91259e+03
    7.17707e-03     1.92013e+03
    7.22686e-03     1.92767e+03
    7.27699e-03     1.93516e+03
    7.32748e-03     1.94268e+03
    7.37831e-03     1.95017e+03
    7.42949e-03     1.95763e+03
    7.48103e-03     1.96511e+03
    7.53293e-03     1.97258e+03
    7.58519e-03     1.98006e+03
    7.63781e-03     1.98748e+03
    7.69079e-03     1.99491e+03
    7.74414e-03     2.00227e+03
    7.79786e-03     2.00967e+03
    7.85196e-03     2.01702e+03
    7.90643e-03     2.02438e+03
    7.96128e-03     2.03173e+03
    8.01651e-03     2.03903e+03
    8.07212e-03     2.04633e+03
    8.12812e-03     2.05361e+03
    8.18450e-03     2.06085e+03
    8.24128e-03     2.06807e+03
    8.29845e-03     2.07526e+03
    8.35602e-03     2.08247e+03
    8.41398e-03     2.08959e+03
    8.47235e-03     2.09676e+03
    8.53113e-03     2.10385e+03
    8.59031e-03     2.11090e+03
    8.64990e-03     2.11797e+03
    8.70991e-03     2.12500e+03
    8.77033e-03     2.13199e+03
    8.83117e-03     2.13896e+03
    8.89243e-03     2.14590e+03
    8.95412e-03     2.15279e+03
    9.01624e-03     2.15968e+03
    9.07879e-03     2.16652e+03
    9.14177e-03     2.17333e+03
    9.20518e-03     2.18011e+03
    9.26904e-03     2.18682e+03
    9.33334e-03     2.19353e+03
    9.39809e-03     2.20017e+03
    9.46329e-03     2.20681e+03
    9.52893e-03     2.21340e+03
    9.59504e-03     2.21992e+03
    9.66160e-03     2.22639e+03
    9.72862e-03     2.23286e+03
    9.79611e-03     2.23931e+03
    9.86407e-03     2.24564e+03
    9.93250e-03     2.25199e+03
    1.00014e-02     2.25826e+03
    1.00708e-02     2.26450e+03
    1.01406e-02     2.27072e+03
    1.02110e-02     2.27685e+03
    1.02818e-02     2.28293e+03
    1.03532e-02     2.28892e+03
    1.04250e-02     2.29495e+03
    1.04973e-02     2.30091e+03
    1.05701e-02     2.30674e+03
    1.06434e-02     2.31255e+03
    1.07173e-02     2.31835e+03
    1.07916e-02     2.32407e+03
    1.08665e-02     2.32974e+03
    1.09419e-02     2.33533e+03
    1.10178e-02     2.34087e+03
    1.10942e-02     2.34634e+03
    1.11712e-02     2.35169e+03
    1.12487e-02     2.35709e+03
    1.13267e-02     2.36233e+03
    1.14053e-02     2.36761e+03
    1.14844e-02     2.37272e+03
    1.15641e-02     2.37781e+03
    1.16443e-02     2.38287e+03
    1.17251e-02     2.38778e+03
    1.18064e-02     2.39272e+03
    1.18883e-02     2.39750e+03
    1.19708e-02     2.40226e+03
    1.20538e-02     2.40692e+03
    1.21374e-02     2.41149e+03
    1.22216e-02     2.41599e+03
    1.23064e-02     2.42042e+03
    1.23918e-02     2.42477e+03
    1.24778e-02     2.42909e+03
    1.25643e-02     2.43326e+03
    1.26515e-02     2.43736e+03
    1.27392e-02     2.44140e+03
    1.28276e-02     2.44534e+03
    1.29166e-02     2.44922e+03
    1.30062e-02     2.45298e+03
    1.30964e-02     2.45668e+03
    1.31873e-02     2.46027e+03
    1.32788e-02     2.46379e+03
    1.33709e-02     2.46720e+03
    1.34636e-02     2.47055e+03
    1.35570e-02     2.47374e+03
    1.36511e-02     2.47691e+03
    1.37458e-02     2.47998e+03
    1.38412e-02     2.48289e+03
    1.39372e-02     2.48576e+03
    1.40339e-02     2.48854e+03
    1.41312e-02     2.49120e+03
    1.42292e-02     2.49372e+03
    1.43279e-02     2.49614e+03
    1.44273e-02     2.49849e+03
    1.45274e-02     2.50073e+03
    1.46282e-02     2.50288e+03
    1.47297e-02     2.50487e+03
    1.48319e-02     2.50679e+03
    1.49348e-02     2.50861e+03
    1.50384e-02     2.51031e+03
    1.51427e-02     2.51188e+03
    1.52477e-02     2.51338e+03
    1.53535e-02     2.51474e+03
    1.54600e-02     2.51596e+03
    1.55673e-02     2.51713e+03
    1.56753e-02     2.51814e+03
    1.57840e-02     2.51900e+03
    1.58935e-02     2.51979e+03
    1.60038e-02     2.52043e+03
    1.61148e-02     2.52097e+03
    1.62266e-02     2.52142e+03
    1.63391e-02     2.52167e+03
    1.64525e-02     2.52186e+03
    1.65666e-02     2.52187e+03
    1.66815e-02     2.52181e+03
    1.67973e-02     2.52157e+03
    1.69138e-02     2.52127e+03
    1.70311e-02     2.52078e+03
    1.71493e-02     2.52017e+03
    1.72682e-02     2.51945e+03
    1.73880e-02     2.51858e+03
    1.75087e-02     2.51755e+03
    1.76301e-02     2.51644e+03
    1.77524e-02     2.51517e+03
    1.78756e-02     2.51382e+03
    1.79996e-02     2.51226e+03
    1.81244e-02     2.51058e+03
    1.82502e-02     2.50878e+03
    1.83768e-02     2.50682e+03
    1.85043e-02     2.50474e+03
    1.86326e-02     2.50254e+03
    1.87619e-02     2.50017e+03
    1.88920e-02     2.49767e+03
    1.90231e-02     2.49500e+03
    1.91551e-02     2.49222e+03
    1.92879e-02     2.48931e+03
    1.94217e-02     2.48626e+03
    1.95565e-02     2.48302e+03
    1.96921e-02     2.47965e+03
    1.98287e-02     2.47618e+03
    1.99663e-02     2.47249e+03
    2.01048e-02     2.46877e+03
    2.02443e-02     2.46478e+03
    2.03847e-02     2.46076e+03
    2.05261e-02     2.45652e+03
    2.06685e-02     2.45211e+03
    2.08119e-02     2.44765e+03
    2.09563e-02     2.44301e+03
    2.11017e-02     2.43818e+03
    2.12480e-02     2.43325e+03
    2.13954e-02     2.42816e+03
    2.15439e-02     2.42290e+03
    2.16933e-02     2.41753e+03
    2.18438e-02     2.41203e+03
    2.19953e-02     2.40636e+03
    2.21479e-02     2.40057e+03
    2.23016e-02     2.39459e+03
    2.24563e-02     2.38850e+03
    2.26121e-02     2.38229e+03
    2.27689e-02     2.37587e+03
    2.29269e-02     2.36939e+03
    2.30859e-02     2.36273e+03
    2.32461e-02     2.35588e+03
    2.34073e-02     2.34897e+03
    2.35697e-02     2.34190e+03
    2.37332e-02     2.33465e+03
    2.38979e-02     2.32731e+03
    2.40637e-02     2.31985e+03
    2.42306e-02     2.31220e+03
    2.43987e-02     2.30448e+03
    2.45679e-02     2.29663e+03
    2.47384e-02     2.28860e+03
    2.49100e-02     2.28045e+03
    2.50828e-02     2.27220e+03
    2.52568e-02     2.26373e+03
    2.54320e-02     2.25524e+03
    2.56084e-02     2.24662e+03
    2.57861e-02     2.23785e+03
    2.59650e-02     2.22891e+03
    2.61451e-02     2.21993e+03
    2.63265e-02     2.21080e+03
    2.65091e-02     2.20157e+03
    2.66930e-02     2.19224e+03
    2.68782e-02     2.18277e+03
    2.70646e-02     2.17321e+03
    2.72524e-02     2.16353e+03
    2.74414e-02     2.15379e+03
    2.76318e-02     2.14393e+03
    2.78235e-02     2.13393e+03
    2.80165e-02     2.12384e+03
    2.82108e-02     2.11367e+03
    2.84065e-02     2.10343e+03
    2.86036e-02     2.09305e+03
    2.88020e-02     2.08265e+03
    2.90018e-02     2.07206e+03
    2.92030e-02     2.06150e+03
    2.94056e-02     2.05086e+03
    2.96096e-02     2.04008e+03
    2.98150e-02     2.02923e+03
    3.00218e-02     2.01840e+03
    3.02301e-02     2.00738e+03
    3.04398e-02     1.99636e+03
    3.06510e-02     1.98533e+03
    3.08636e-02     1.97413e+03
    3.10777e-02     1.96298e+03
    3.12933e-02     1.95178e+03
    3.15104e-02     1.94049e+03
    3.17290e-02     1.92913e+03
    3.19491e-02     1.91776e+03
    3.21707e-02     1.90636e+03
    3.23939e-02     1.89493e+03
    3.26186e-02     1.88347e+03
    3.28449e-02     1.87199e+03
    3.30728e-02     1.86047e+03
    3.33022e-02     1.84898e+03
    3.35332e-02     1.83743e+03
    3.37658e-02     1.82587e+03
    3.40001e-02     1.81430e+03
    3.42359e-02     1.80274e+03
    3.44734e-02     1.79122e+03
    3.47126e-02     1.77967e+03
    3.49534e-02     1.76809e+03
    3.51959e-02     1.75658e+03
    3.54400e-02     1.74506e+03
    3.56859e-02     1.73355e+03
    3.59335e-02     1.72213e+03
    3.61827e-02     1.71067e+03
    3.64337e-02     1.69924e+03
    3.66865e-02     1.68789e+03
    3.69410e-02     1.67655e+03
    3.71972e-02     1.66523e+03
    3.74553e-02     1.65406e+03
    3.77151e-02     1.64282e+03
    3.79768e-02     1.63164e+03
    3.82402e-02     1.62062e+03
    3.85055e-02     1.60955e+03
    3.87726e-02     1.59857e+03
    3.90416e-02     1.58770e+03
    3.93124e-02     1.57688e+03
    3.95851e-02     1.56612e+03
    3.98597e-02     1.55546e+03
    4.01363e-02     1.54487e+03
    4.04147e-02     1.53438e+03
    4.06950e-02     1.52395e+03
    4.09774e-02     1.51362e+03
    4.12616e-02     1.50339e+03
    4.15479e-02     1.49326e+03
    4.18361e-02     1.48322e+03
    4.21263e-02     1.47325e+03
    4.24185e-02     1.46341e+03
    4.27128e-02     1.45369e+03
    4.30091e-02     1.44406e+03
    4.33075e-02     1.43453e+03
    4.36079e-02     1.42510e+03
    4.39104e-02     1.41583e+03
    4.42150e-02     1.40664e+03
    4.45218e-02     1.39759e+03
    4.48306e-02     1.38867e+03
    4.51416e-02     1.37981e+03
    4.54548e-02     1.37111e+03
    4.57701e-02     1.36253e+03
    4.60876e-02     1.35406e+03
    4.64073e-02     1.34572e+03
    4.67293e-02     1.33751e+03
    4.70534e-02     1.32941e+03
    4.73798e-02     1.32145e+03
    4.77085e-02     1.31362e+03
    4.80395e-02     1.30586e+03
    4.83727e-02     1.29828e+03
    4.87083e-02     1.29079e+03
    4.90462e-02     1.28345e+03
    4.93865e-02     1.27620e+03
    4.97291e-02     1.26912e+03
    5.00740e-02     1.26211e+03
    5.04214e-02     1.25521e+03
    5.07712e-02     1.24843e+03
    5.11234e-02     1.24179e+03
    5.14780e-02     1.23521e+03
    5.18352e-02     1.22880e+03
    5.21947e-02     1.22247e+03
    5.25568e-02     1.21625e+03
    5.29214e-02     1.21010e+03
    5.32885e-02     1.20408e+03
    5.36582e-02     1.19816e+03
    5.40305e-02     1.19230e+03
    5.44053e-02     1.18653e+03
    5.47827e-02     1.18085e+03
    5.51627e-02     1.17523e+03
    5.55454e-02     1.16968e+03
    5.59307e-02     1.16423e+03
    5.63187e-02     1.15883e+03
    5.67094e-02     1.15349e+03
    5.71028e-02     1.14822e+03
    5.74990e-02     1.14298e+03
    5.78978e-02     1.13775e+03
    5.82995e-02     1.13257e+03
    5.87039e-02     1.12746e+03
    5.91111e-02     1.12236e+03
    5.95212e-02     1.11725e+03
    5.99341e-02     1.11216e+03
    6.03499e-02     1.10710e+03
    6.07685e-02     1.10202e+03
    6.11901e-02     1.09695e+03
    6.16146e-02     1.09185e+03
    6.20420e-02     1.08672e+03
    6.24724e-02     1.08160e+03
    6.29058e-02     1.07644e+03
    6.33422e-02     1.07120e+03
    6.37816e-02     1.06591e+03
    6.42241e-02     1.06059e+03
    6.46696e-02     1.05523e+03
    6.51182e-02     1.04978e+03
    6.55700e-02     1.04426e+03
    6.60248e-02     1.03872e+03
    6.64829e-02     1.03304e+03
    6.69441e-02     1.02724e+03
    6.74085e-02     1.02140e+03
    6.78761e-02     1.01543e+03
    6.83469e-02     1.00938e+03
    6.88211e-02     1.00321e+03
    6.92985e-02     9.96898e+02
    6.97792e-02     9.90488e+02
    7.02633e-02     9.83975e+02
    7.07507e-02     9.77313e+02
    7.12415e-02     9.70529e+02
    7.17358e-02     9.63647e+02
    7.22334e-02     9.56568e+02
    7.27345e-02     9.49396e+02
    7.32391e-02     9.42090e+02
    7.37471e-02     9.34670e+02
    7.42587e-02     9.27112e+02
    7.47739e-02     9.19388e+02
    7.52926e-02     9.11549e+02
    7.58149e-02     9.03573e+02
    7.63409e-02     8.95458e+02
    7.68704e-02     8.87237e+02
    7.74037e-02     8.78912e+02
    7.79407e-02     8.70443e+02
    7.84814e-02     8.61837e+02
    7.90258e-02     8.53196e+02
    7.95740e-02     8.44442e+02
    8.01260e-02     8.35540e+02
    8.06819e-02     8.26599e+02
    8.12416e-02     8.17604e+02
    8.18052e-02     8.08496e+02
    8.23727e-02     7.99321e+02
    8.29441e-02     7.90128e+02
    8.35195e-02     7.80857e+02
    8.40989e-02     7.71559e+02
    8.46823e-02     7.62276e+02
    8.52697e-02     7.52931e+02
    8.58613e-02     7.43636e+02
    8.64569e-02     7.34293e+02
    8.70567e-02     7.25013e+02
    8.76606e-02     7.15794e+02
    8.82687e-02     7.06559e+02
    8.88810e-02     6.97431e+02
    8.94976e-02     6.88329e+02
    9.01185e-02     6.79310e+02
    9.07436e-02     6.70438e+02
    9.13731e-02     6.61608e+02
    9.20070e-02     6.52927e+02
    9.26453e-02     6.44338e+02
    9.32880e-02     6.35876e+02
    9.39351e-02     6.27559e+02
    9.45868e-02     6.19387e+02
    9.52429e-02     6.11426e+02
    9.59036e-02     6.03573e+02
    9.65689e-02     5.95921e+02
    9.72389e-02     5.88477e+02
    9.79134e-02     5.81181e+02
    9.85927e-02     5.74082e+02
    9.92766e-02     5.67196e+02
    9.99653e-02     5.60517e+02
    1.00659e-01     5.54082e+02
    1.01357e-01     5.47740e+02
    1.02060e-01     5.41737e+02
    1.02768e-01     5.35847e+02
    1.03481e-01     5.30231e+02
    1.04199e-01     5.24810e+02
    1.04922e-01     5.19576e+02
    1.05650e-01     5.14600e+02
    1.06383e-01     5.09803e+02
    1.07121e-01     5.05176e+02
    1.07864e-01     5.00795e+02
    1.08612e-01     4.96538e+02
    1.09365e-01     4.92526e+02
    1.10124e-01     4.88670e+02
    1.10888e-01     4.84939e+02
    1.11657e-01     4.81411e+02
    1.12432e-01     4.77980e+02
    1.13212e-01     4.74727e+02
    1.13997e-01     4.71581e+02
    1.14788e-01     4.68520e+02
    1.15584e-01     4.65590e+02
    1.16386e-01     4.62704e+02
    1.17194e-01     4.59925e+02
    1.18007e-01     4.57161e+02
    1.18825e-01     4.54477e+02
    1.19650e-01     4.51798e+02
    1.20480e-01     4.49130e+02
    1.21315e-01     4.46452e+02
    1.22157e-01     4.43765e+02
    1.23004e-01     4.41064e+02
    1.23858e-01     4.38265e+02
    1.24717e-01     4.35459e+02
    1.25582e-01     4.32534e+02
    1.26453e-01     4.29567e+02
    1.27330e-01     4.26464e+02
    1.28214e-01     4.23299e+02
    1.29103e-01     4.19972e+02
    1.29999e-01     4.16570e+02
    1.30901e-01     4.12987e+02
    1.31809e-01     4.09324e+02
    1.32723e-01     4.05502e+02
    1.33644e-01     4.01546e+02
    1.34571e-01     3.97425e+02
    1.35504e-01     3.93207e+02
    1.36444e-01     3.88847e+02
    1.37391e-01     3.84341e+02
    1.38344e-01     3.79704e+02
    1.39304e-01     3.74989e+02
    1.40270e-01     3.70117e+02
    1.41243e-01     3.65213e+02
    1.42223e-01     3.60173e+02
    1.43210e-01     3.55115e+02
    1.44203e-01     3.49940e+02
    1.45204e-01     3.44791e+02
    1.46211e-01     3.39556e+02
    1.47225e-01     3.34377e+02
    1.48246e-01     3.29148e+02
    1.49275e-01     3.24003e+02
    1.50310e-01     3.18832e+02
    1.51353e-01     3.13756e+02
    1.52403e-01     3.08766e+02
    1.53460e-01     3.03816e+02
    1.54525e-01     2.99037e+02
    1.55597e-01     2.94316e+02
    1.56676e-01     2.89767e+02
    1.57763e-01     2.85339e+02
    1.58858e-01     2.81077e+02
    1.59960e-01     2.76956e+02
    1.61069e-01     2.72978e+02
    1.62187e-01     2.69213e+02
    1.63312e-01     2.65605e+02
    1.64445e-01     2.62174e+02
    1.65585e-01     2.58923e+02
    1.66734e-01     2.55822e+02
    1.67891e-01     2.52927e+02
    1.69055e-01     2.50165e+02
    1.70228e-01     2.47565e+02
    1.71409e-01     2.45135e+02
    1.72598e-01     2.42816e+02
    1.73796e-01     2.40642e+02
    1.75001e-01     2.38583e+02
    1.76215e-01     2.36612e+02
    1.77438e-01     2.34745e+02
    1.78669e-01     2.32936e+02
    1.79908e-01     2.31181e+02
    1.81156e-01     2.29473e+02
    1.82413e-01     2.27784e+02
    1.83678e-01     2.26087e+02
    1.84952e-01     2.24393e+02
    1.86235e-01     2.22676e+02
    1.87527e-01     2.20906e+02
    1.88828e-01     2.19088e+02
    1.90138e-01     2.17222e+02
    1.91457e-01     2.15264e+02
    1.92785e-01     2.13222e+02
    1.94123e-01     2.11115e+02
    1.95469e-01     2.08893e+02
    1.96825e-01     2.06572e+02
    1.98191e-01     2.04156e+02
    1.99566e-01     2.01673e+02
    2.00950e-01     1.99078e+02
    2.02344e-01     1.96399e+02
    2.03748e-01     1.93664e+02
    2.05161e-01     1.90860e+02
    2.06585e-01     1.88004e+02
    2.08018e-01     1.85109e+02
    2.09461e-01     1.82203e+02
    2.10914e-01     1.79291e+02
    2.12377e-01     1.76387e+02
    2.13850e-01     1.73496e+02
    2.15334e-01     1.70641e+02
    2.16828e-01     1.67855e+02
    2.18332e-01     1.65105e+02
    2.19846e-01     1.62465e+02
    2.21371e-01     1.59891e+02
    2.22907e-01     1.57418e+02
    2.24453e-01     1.55066e+02
    2.26011e-01     1.52798e+02
    2.27578e-01     1.50651e+02
    2.29157e-01     1.48610e+02
    2.30747e-01     1.46687e+02
    2.32348e-01     1.44865e+02
    2.33959e-01     1.43148e+02
    2.35582e-01     1.41530e+02
    2.37217e-01     1.39991e+02
    2.38862e-01     1.38530e+02
    2.40519e-01     1.37137e+02
    2.42188e-01     1.35794e+02
    2.43868e-01     1.34496e+02
    2.45560e-01     1.33229e+02
    2.47263e-01     1.31974e+02
    2.48979e-01     1.30716e+02
    2.50706e-01     1.29450e+02
    2.52445e-01     1.28170e+02
    2.54196e-01     1.26858e+02
    2.55960e-01     1.25508e+02
    2.57735e-01     1.24114e+02
    2.59523e-01     1.22676e+02
    2.61323e-01     1.21188e+02
    2.63136e-01     1.19648e+02
    2.64962e-01     1.18062e+02
    2.66800e-01     1.16437e+02
    2.68651e-01     1.14774e+02
    2.70514e-01     1.13081e+02
    2.72391e-01     1.11373e+02
    2.74281e-01     1.09658e+02
    2.76183e-01     1.07933e+02
    2.78099e-01     1.06227e+02
    2.80028e-01     1.04542e+02
    2.81971e-01     1.02879e+02
    2.83927e-01     1.01264e+02
    2.85897e-01     9.96931e+01
    2.87880e-01     9.81776e+01
    2.89877e-01     9.67213e+01
    2.91888e-01     9.53234e+01
    2.93913e-01     9.39865e+01
    2.95952e-01     9.27143e+01
    2.98005e-01     9.15013e+01
    3.00072e-01     9.03418e+01
    3.02154e-01     8.92349e+01
    3.04250e-01     8.81681e+01
    3.06361e-01     8.71425e+01
    3.08486e-01     8.61412e+01
    3.10626e-01     8.51600e+01
    3.12781e-01     8.41919e+01
    3.14951e-01     8.32309e+01
    3.17135e-01     8.22684e+01
    3.19335e-01     8.12914e+01
    3.21551e-01     8.03017e+01
    3.23781e-01     7.92991e+01
    3.26027e-01     7.82737e+01
    3.28289e-01     7.72336e+01
    3.30567e-01     7.61739e+01
    3.32860e-01     7.50961e+01
    3.35169e-01     7.40062e+01
    3.37494e-01     7.29113e+01
    3.39835e-01     7.18197e+01
    3.42193e-01     7.07234e+01
    3.44567e-01     6.96435e+01
    3.46957e-01     6.85816e+01
    3.49364e-01     6.75364e+01
    3.51787e-01     6.65150e+01
    3.54228e-01     6.55301e+01
    3.56685e-01     6.45786e+01
    3.59159e-01     6.36500e+01
    3.61651e-01     6.27580e+01
    3.64160e-01     6.18991e+01
    3.66686e-01     6.10712e+01
    3.69230e-01     6.02691e+01
    3.71791e-01     5.94874e+01
    3.74370e-01     5.87234e+01
    3.76968e-01     5.79709e+01
    3.79583e-01     5.72272e+01
    3.82216e-01     5.64941e+01
    3.84867e-01     5.57579e+01
    3.87537e-01     5.50193e+01
    3.90226e-01     5.42764e+01
    3.92933e-01     5.35303e+01
    3.95658e-01     5.27815e+01
    3.98403e-01     5.20300e+01
    4.01167e-01     5.12757e+01
    4.03950e-01     5.05210e+01
    4.06752e-01     4.97720e+01
    4.09574e-01     4.90283e+01
    4.12415e-01     4.82955e+01
    4.15276e-01     4.75763e+01
    4.18157e-01     4.68712e+01
    4.21058e-01     4.61810e+01
    4.23979e-01     4.55080e+01
    4.26920e-01     4.48541e+01
    4.29882e-01     4.42173e+01
    4.32864e-01     4.35963e+01
    4.35867e-01     4.29918e+01
    4.38890e-01     4.23975e+01
    4.41935e-01     4.18147e+01
    4.45001e-01     4.12412e+01
    4.48088e-01     4.06728e+01
    4.51196e-01     4.01089e+01
    4.54326e-01     3.95481e+01
    4.57478e-01     3.89886e+01
    4.60652e-01     3.84334e+01
    4.63847e-01     3.78784e+01
    4.67065e-01     3.73257e+01
    4.70305e-01     3.67773e+01
    4.73568e-01     3.62343e+01
    4.76853e-01     3.56968e+01
    4.80161e-01     3.51656e+01
    4.83492e-01     3.46451e+01
    4.86846e-01     3.41338e+01
    4.90223e-01     3.36318e+01
    4.93624e-01     3.31408e+01
    4.97048e-01     3.26597e+01
    5.00496e-01     3.21887e+01
    5.03968e-01     3.17259e+01
    5.07465e-01     3.12696e+01
    5.10985e-01     3.08215e+01
    5.14530e-01     3.03798e+01
    5.18099e-01     2.99419e+01
    5.21693e-01     2.95082e+01
    5.25312e-01     2.90783e+01
    5.28956e-01     2.86527e+01
    5.32626e-01     2.82308e+01
    5.36321e-01     2.78126e+01
    5.40041e-01     2.74003e+01
    5.43788e-01     2.69929e+01
    5.47560e-01     2.65904e+01
    5.51359e-01     2.61946e+01
    5.55183e-01     2.58058e+01
    5.59035e-01     2.54226e+01
    5.62913e-01     2.50460e+01
    5.66818e-01     2.46765e+01
    5.70750e-01     2.43127e+01
    5.74709e-01     2.39545e+01
    5.78696e-01     2.36013e+01
    5.82711e-01     2.32532e+01
    5.86753e-01     2.29101e+01
    5.90824e-01     2.25703e+01
    5.94922e-01     2.22347e+01
    5.99049e-01     2.19031e+01
    6.03205e-01     2.15748e+01
    6.07390e-01     2.12514e+01
    6.11603e-01     2.09325e+01
    6.15846e-01     2.06183e+01
    6.20118e-01     2.03084e+01
    6.24420e-01     2.00035e+01
    6.28752e-01     1.97034e+01
    6.33113e-01     1.94075e+01
    6.37505e-01     1.91165e+01
    6.41928e-01     1.88302e+01
    6.46381e-01     1.85478e+01
    6.50865e-01     1.82684e+01
    6.55380e-01     1.79928e+01
    6.59927e-01     1.77212e+01
    6.64505e-01     1.74536e+01
    6.69114e-01     1.71898e+01
    6.73756e-01     1.69299e+01
    6.78430e-01     1.66737e+01
    6.83137e-01     1.64212e+01
    6.87876e-01     1.61723e+01
    6.92647e-01     1.59271e+01
    6.97453e-01     1.56853e+01
    7.02291e-01     1.54471e+01
    7.07163e-01     1.52122e+01
    7.12068e-01     1.49808e+01
    7.17008e-01     1.47526e+01
    7.21982e-01     1.45278e+01
    7.26991e-01     1.43062e+01
    7.32034e-01     1.40878e+01
    7.37112e-01     1.38726e+01
    7.42226e-01     1.36605e+01
    7.47375e-01     1.34516e+01
    7.52559e-01     1.32457e+01
    7.57780e-01     1.30429e+01
    7.63037e-01     1.28430e+01
    7.68330e-01     1.26460e+01
    7.73660e-01     1.24519e+01
    7.79027e-01     1.22605e+01
    7.84431e-01     1.20720e+01
    7.89873e-01     1.18861e+01
    7.95352e-01     1.17030e+01
    8.00870e-01     1.15225e+01
    8.06426e-01     1.13447e+01
    8.12020e-01     1.11695e+01
    8.17653e-01     1.09969e+01
    8.23325e-01     1.08268e+01
    8.29037e-01     1.06592e+01
    8.34788e-01     1.04942e+01
    8.40579e-01     1.03315e+01
    8.46410e-01     1.01713e+01
    8.52282e-01     1.00135e+01
    8.58194e-01     9.85796e+00
    8.64148e-01     9.70477e+00
    8.70143e-01     9.55388e+00
    8.76179e-01     9.40523e+00
    8.82257e-01     9.25880e+00
    8.88377e-01     9.11457e+00
    8.94540e-01     8.97249e+00
    9.00746e-01     8.83254e+00
    9.06994e-01     8.69469e+00
    9.13286e-01     8.55890e+00
    9.19622e-01     8.42514e+00
    9.26002e-01     8.29338e+00
    9.32425e-01     8.16360e+00
    9.38894e-01     8.03575e+00
    9.45407e-01     7.90981e+00
    9.51965e-01     7.78575e+00
    9.58569e-01     7.66353e+00
    9.65219e-01     7.54312e+00
    9.71915e-01     7.42449e+00
    9.78657e-01     7.30762e+00
    9.85446e-01     7.19250e+00
    9.92283e-01     7.07911e+00
    9.99166e-01     6.96746e+00
    1.00610e+00     6.85752e+00
    1.01308e+00     6.74930e+00
    1.02010e+00     6.64278e+00
    1.02718e+00     6.53794e+00
    1.03431e+00     6.43472e+00
    1.04148e+00     6.33310e+00
    1.04871e+00     6.23303e+00
    1.05598e+00     6.13448e+00
    1.06331e+00     6.03741e+00
    1.07068e+00     5.94179e+00
    1.07811e+00     5.84759e+00
    1.08559e+00     5.75480e+00
    1.09312e+00     5.66339e+00
    1.10070e+00     5.57334e+00
    1.10834e+00     5.48462e+00
    1.11603e+00     5.39722e+00
    1.12377e+00     5.31113e+00
    1.13157e+00     5.22635e+00
    1.13942e+00     5.14288e+00
    1.14732e+00     5.06072e+00
    1.15528e+00     4.97986e+00
    1.16329e+00     4.90030e+00
    1.17136e+00     4.82202e+00
    1.17949e+00     4.74499e+00
    1.18767e+00     4.66916e+00
    1.19591e+00     4.59450e+00
    1.20421e+00     4.52097e+00
    1.21256e+00     4.44854e+00
    1.22097e+00     4.37717e+00
    1.22944e+00     4.30687e+00
    1.23797e+00     4.23763e+00
    1.24656e+00     4.16946e+00
    1.25521e+00     4.10236e+00
    1.26392e+00     4.03632e+00
    1.27268e+00     3.97135e+00
    1.28151e+00     3.90743e+00
    1.29040e+00     3.84452e+00
    1.29935e+00     3.78261e+00
    1.30837e+00     3.72165e+00
    1.31744e+00     3.66163e+00
    1.32658e+00     3.60251e+00
    1.33579e+00     3.54427e+00
    1.34505e+00     3.48690e+00
    1.35438e+00     3.43042e+00
    1.36378e+00     3.37481e+00
    1.37324e+00     3.32007e+00
    1.38277e+00     3.26620e+00
    1.39236e+00     3.21320e+00
    1.40202e+00     3.16106e+00
    1.41174e+00     3.10975e+00
    1.42154e+00     3.05926e+00
    1.43140e+00     3.00957e+00
    1.44133e+00     2.96067e+00
    1.45133e+00     2.91254e+00
    1.46140e+00     2.86516e+00
    1.47153e+00     2.81853e+00
    1.48174e+00     2.77263e+00
    1.49202e+00     2.72746e+00
    1.50237e+00     2.68301e+00
    1.51279e+00     2.63926e+00
    1.52329e+00     2.59621e+00
    1.53386e+00     2.55383e+00
    1.54450e+00     2.51213e+00
    1.55521e+00     2.47109e+00
    1.56600e+00     2.43070e+00
    1.57686e+00     2.39094e+00
    1.58780e+00     2.35181e+00
    1.59882e+00     2.31329e+00
    1.60991e+00     2.27538e+00
    1.62108e+00     2.23806e+00
    1.63232e+00     2.20134e+00
    1.64365e+00     2.16521e+00
    1.65505e+00     2.12965e+00
    1.66653e+00     2.09466e+00
    1.67809e+00     2.06024e+00
    1.68973e+00     2.02637e+00
    1.70145e+00     1.99304e+00
    1.71326e+00     1.96024e+00
    1.72514e+00     1.92797e+00
    1.73711e+00     1.89622e+00
    1.74916e+00     1.86497e+00
    1.76129e+00     1.83423e+00
    1.77351e+00     1.80397e+00
    1.78582e+00     1.77419e+00
    1.79820e+00     1.74489e+00
    1.81068e+00     1.71605e+00
    1.82324e+00     1.68766e+00
    1.83589e+00     1.65973e+00
    1.84862e+00     1.63225e+00
    1.86145e+00     1.60520e+00
    1.87436e+00     1.57859e+00
    1.88736e+00     1.55242e+00
    1.90046e+00     1.52667e+00
    1.91364e+00     1.50134e+00
    1.92692e+00     1.47643e+00
    1.94028e+00     1.45192e+00
    1.95374e+00     1.42781e+00
    1.96730e+00     1.40409e+00
    1.98094e+00     1.38076e+00
    1.99469e+00     1.35781e+00
    2.00852e+00     1.33524e+00
    2.02246e+00     1.31302e+00
    2.03649e+00     1.29118e+00
    2.05061e+00     1.26968e+00
    2.06484e+00     1.24854e+00
    2.07916e+00     1.22773e+00
    2.09359e+00     1.20727e+00
    2.10811e+00     1.18714e+00
    2.12274e+00     1.16733e+00
    2.13746e+00     1.14783e+00
    2.15229e+00     1.12865e+00
    2.16722e+00     1.10977e+00
    2.18225e+00     1.09119e+00
    2.19739e+00     1.07290e+00
    2.21264e+00     1.05492e+00
    2.22799e+00     1.03723e+00
    2.24344e+00     1.01984e+00
    2.25900e+00     1.00274e+00
    2.27468e+00     9.85928e-01
    2.29046e+00     9.69403e-01
    2.30634e+00     9.53154e-01
    2.32234e+00     9.37173e-01
    2.33845e+00     9.21453e-01
    2.35468e+00     9.05986e-01
    2.37101e+00     8.90765e-01
    2.38746e+00     8.75786e-01
    2.40402e+00     8.61049e-01
    2.42070e+00     8.46550e-01
    2.43749e+00     8.32289e-01
    2.45440e+00     8.18263e-01
    2.47143e+00     8.04472e-01
    2.48857e+00     7.90913e-01
    2.50584e+00     7.77580e-01
    2.52322e+00     7.64469e-01
    2.54072e+00     7.51575e-01
    2.55835e+00     7.38893e-01
    2.57610e+00     7.26418e-01
    2.59397e+00     7.14146e-01
    2.61196e+00     7.02073e-01
    2.63008e+00     6.90197e-01
    2.64833e+00     6.78516e-01
    2.66670e+00     6.67028e-01
    2.68520e+00     6.55729e-01
    2.70383e+00     6.44619e-01
    2.72258e+00     6.33693e-01
    2.74147e+00     6.22950e-01
    2.76049e+00     6.12386e-01
    2.77964e+00     6.01998e-01
    2.79892e+00     5.91782e-01
    2.81834e+00     5.81736e-01
    2.83789e+00     5.71857e-01
    2.85757e+00     5.62143e-01
    2.87740e+00     5.52590e-01
    2.89736e+00     5.43196e-01
    2.91746e+00     5.33960e-01
    2.93770e+00     5.24878e-01
    2.95808e+00     5.15948e-01
    2.97860e+00     5.07168e-01
    2.99926e+00     4.98535e-01
    3.02007e+00     4.90046e-01
    3.04102e+00     4.81698e-01
    3.06211e+00     4.73488e-01
    3.08336e+00     4.65414e-01
    3.10475e+00     4.57474e-01
    3.12628e+00     4.49664e-01
    3.14797e+00     4.41985e-01
    3.16981e+00     4.34433e-01
    3.19180e+00     4.27007e-01
    3.21394e+00     4.19706e-01
    3.23624e+00     4.12528e-01
    3.25869e+00     4.05470e-01
    3.28129e+00     3.98532e-01
    3.30406e+00     3.91710e-01
    3.32698e+00     3.85003e-01
    3.35006e+00     3.78409e-01
    3.37330e+00     3.71925e-01
    3.39670e+00     3.65551e-01
    3.42026e+00     3.59284e-01
    3.44399e+00     3.53123e-01
    3.46788e+00     3.47065e-01
    3.49194e+00     3.41109e-01
    3.51616e+00     3.35254e-01
    3.54055e+00     3.29498e-01
    3.56511e+00     3.23838e-01
    3.58985e+00     3.18274e-01
    3.61475e+00     3.12804e-01
    3.63982e+00     3.07426e-01
    3.66508e+00     3.02139e-01
    3.69050e+00     2.96940e-01
    3.71610e+00     2.91829e-01
    3.74188e+00     2.86804e-01
    3.76784e+00     2.81863e-01
    3.79398e+00     2.77006e-01
    3.82030e+00     2.72230e-01
    3.84680e+00     2.67535e-01
    3.87348e+00     2.62919e-01
    3.90036e+00     2.58381e-01
    3.92741e+00     2.53920e-01
    3.95466e+00     2.49535e-01
    3.98209e+00     2.45223e-01
    4.00972e+00     2.40986e-01
    4.03753e+00     2.36820e-01
    4.06554e+00     2.32725e-01
    4.09374e+00     2.28700e-01
    4.12214e+00     2.24744e-01
    4.15074e+00     2.20855e-01
    4.17953e+00     2.17032e-01
    4.20853e+00     2.13274e-01
    4.23772e+00     2.09580e-01
    4.26712e+00     2.05948e-01
    4.29672e+00     2.02379e-01
    4.32653e+00     1.98870e-01
    4.35654e+00     1.95421e-01
    4.38677e+00     1.92031e-01
    4.41720e+00     1.88699e-01
    4.44784e+00     1.85424e-01
    4.47870e+00     1.82205e-01
    4.50976e+00     1.79041e-01
    4.54105e+00     1.75931e-01
    4.57255e+00     1.72874e-01
    4.60427e+00     1.69869e-01
    4.63621e+00     1.66916e-01
    4.66837e+00     1.64012e-01
    4.70076e+00     1.61159e-01
    4.73337e+00     1.58354e-01
    4.76621e+00     1.55597e-01
    4.79927e+00     1.52887e-01
    4.83256e+00     1.50224e-01
    4.86609e+00     1.47605e-01
    4.89984e+00     1.45032e-01
    4.93384e+00     1.42503e-01
    4.96806e+00     1.40017e-01
    5.00253e+00     1.37575e-01
    5.03723e+00     1.35174e-01
    5.07217e+00     1.32815e-01
    5.10736e+00     1.30497e-01
    5.14279e+00     1.28218e-01
    5.17847e+00     1.25979e-01
    5.21439e+00     1.23778e-01
    5.25056e+00     1.21614e-01
    5.28699e+00     1.19486e-01
    5.32366e+00     1.17395e-01
    5.36060e+00     1.15339e-01
    5.39778e+00     1.13319e-01
    5.43523e+00     1.11334e-01
    5.47293e+00     1.09383e-01
    5.51090e+00     1.07466e-01
    5.54913e+00     1.05584e-01
    5.58763e+00     1.03734e-01
    5.62639e+00     1.01916e-01
    5.66542e+00     1.00130e-01
    5.70472e+00     9.83743e-02
    5.74430e+00     9.66490e-02
    5.78414e+00     9.49532e-02
    5.82427e+00     9.32865e-02
    5.86467e+00     9.16483e-02
    5.90536e+00     9.00382e-02
    5.94632e+00     8.84559e-02
    5.98758e+00     8.69009e-02
    6.02911e+00     8.53727e-02
    6.07094e+00     8.38710e-02
    6.11305e+00     8.23953e-02
    6.15546e+00     8.09452e-02
    6.19816e+00     7.95203e-02
    6.24116e+00     7.81202e-02
    6.28445e+00     7.67445e-02
    6.32805e+00     7.53928e-02
    6.37195e+00     7.40646e-02
    6.41615e+00     7.27597e-02
    6.46066e+00     7.14775e-02
    6.50548e+00     7.02178e-02
    6.55061e+00     6.89801e-02
    6.59605e+00     6.77641e-02
    6.64181e+00     6.65693e-02
    6.68789e+00     6.53954e-02
    6.73428e+00     6.42418e-02
    6.78100e+00     6.31082e-02
    6.82804e+00     6.19941e-02
    6.87541e+00     6.08991e-02
    6.92310e+00     5.98230e-02
    6.97113e+00     5.87653e-02
    7.01949e+00     5.77260e-02
    7.06818e+00     5.67047e-02
    7.11722e+00     5.57012e-02
    7.16659e+00     5.47153e-02
    7.21631e+00     5.37467e-02
    7.26637e+00     5.27951e-02
    7.31677e+00     5.18602e-02
    7.36753e+00     5.09417e-02
    7.41864e+00     5.00393e-02
    7.47011e+00     4.91527e-02
    7.52193e+00     4.82816e-02
    7.57411e+00     4.74257e-02
    7.62665e+00     4.65847e-02
    7.67956e+00     4.57585e-02
    7.73283e+00     4.49467e-02
    7.78648e+00     4.41491e-02
    7.84049e+00     4.33654e-02
    7.89488e+00     4.25955e-02
    7.94965e+00     4.18391e-02
    8.00480e+00     4.10959e-02
    8.06033e+00     4.03658e-02
    8.11624e+00     3.96484e-02
    8.17255e+00     3.89435e-02
    8.22924e+00     3.82510e-02
    8.28633e+00     3.75707e-02
    8.34381e+00     3.69022e-02
    8.40170e+00     3.62455e-02
    8.45998e+00     3.56004e-02
    8.51867e+00     3.49666e-02
    8.57776e+00     3.43440e-02
    8.63727e+00     3.37324e-02
    8.69719e+00     3.31316e-02
    8.75752e+00     3.25414e-02
    8.81827e+00     3.19616e-02
    8.87945e+00     3.13920e-02
    8.94105e+00     3.08324e-02
    9.00307e+00     3.02826e-02
    9.06553e+00     2.97425e-02
    9.12842e+00     2.92119e-02
    9.19174e+00     2.86906e-02
    9.25551e+00     2.81785e-02
    9.31971e+00     2.76754e-02
    9.38436e+00     2.71811e-02
    9.44947e+00     2.66956e-02
    9.51502e+00     2.62187e-02
    9.58102e+00     2.57501e-02
    9.64749e+00     2.52898e-02
    9.71442e+00     2.48377e-02
    9.78181e+00     2.43934e-02
    9.84966e+00     2.39570e-02
    9.91799e+00     2.35283e-02
    9.98680e+00     2.31072e-02
    1.00561e+01     2.26935e-02
    1.01258e+01     2.22872e-02
    1.01961e+01     2.18881e-02
    1.02668e+01     2.14962e-02
    1.03380e+01     2.11112e-02
    1.04098e+01     2.07331e-02
    1.04820e+01     2.03618e-02
    1.05547e+01     1.99971e-02
    1.06279e+01     1.96389e-02
    1.07016e+01     1.92871e-02
    1.07759e+01     1.89416e-02
    1.08506e+01     1.86022e-02
    1.09259e+01     1.82687e-02
    1.10017e+01     1.79411e-02
    1.10780e+01     1.76192e-02
    1.11549e+01     1.73028e-02
    1.12322e+01     1.69919e-02
    1.13102e+01     1.66862e-02
    1.13886e+01     1.63859e-02
    1.14676e+01     1.60908e-02
    1.15472e+01     1.58009e-02
    1.16273e+01     1.55163e-02
    1.17079e+01     1.52368e-02
    1.17892e+01     1.49624e-02
    1.18709e+01     1.46930e-02
    1.19533e+01     1.44285e-02
    1.20362e+01     1.41688e-02
    1.21197e+01     1.39139e-02
    1.22038e+01     1.36636e-02
    1.22885e+01     1.34179e-02
    1.23737e+01     1.31767e-02
    1.24595e+01     1.29397e-02
    1.25460e+01     1.27070e-02
    1.26330e+01     1.24784e-02
    1.27206e+01     1.22538e-02
    1.28089e+01     1.20330e-02
    1.28977e+01     1.18161e-02
    1.29872e+01     1.16029e-02
    1.30773e+01     1.13935e-02
    1.31680e+01     1.11877e-02
    1.32594e+01     1.09856e-02
    1.33514e+01     1.07871e-02
    1.34440e+01     1.05922e-02
    1.35372e+01     1.04008e-02
    1.36312e+01     1.02129e-02
    1.37257e+01     1.00284e-02
    1.38209e+01     9.84730e-03
    1.39168e+01     9.66943e-03
    1.40134e+01     9.49480e-03
    1.41106e+01     9.32333e-03
    1.42085e+01     9.15494e-03
    1.43070e+01     8.98956e-03
    1.44063e+01     8.82711e-03
    1.45062e+01     8.66752e-03
    1.46068e+01     8.51071e-03
    1.47082e+01     8.35662e-03
    1.48102e+01     8.20522e-03
    1.49129e+01     8.05650e-03
    1.50164e+01     7.91042e-03
    1.51206e+01     7.76697e-03
    1.52255e+01     7.62613e-03
    1.53311e+01     7.48786e-03
    1.54374e+01     7.35214e-03
    1.55445e+01     7.21890e-03
    1.56524e+01     7.08808e-03
    1.57610e+01     6.95963e-03
    1.58703e+01     6.83350e-03
    1.59804e+01     6.70964e-03
    1.60912e+01     6.58799e-03
    1.62029e+01     6.46851e-03
    1.63153e+01     6.35116e-03
    1.64285e+01     6.23590e-03
    1.65424e+01     6.12269e-03
    1.66572e+01     6.01147e-03
    1.67727e+01     5.90223e-03
    1.68891e+01     5.79492e-03
    1.70062e+01     5.68954e-03
    1.71242e+01     5.58604e-03
    1.72430e+01     5.48443e-03
    1.73626e+01     5.38466e-03
    1.74831e+01     5.28673e-03
    1.76044e+01     5.19060e-03
    1.77265e+01     5.09623e-03
    1.78495e+01     5.00357e-03
    1.79733e+01     4.91257e-03
    1.80980e+01     4.82319e-03
    1.82235e+01     4.73540e-03
    1.83499e+01     4.64915e-03
    1.84772e+01     4.56442e-03
    1.86054e+01     4.48120e-03
    1.87345e+01     4.39948e-03
    1.88644e+01     4.31923e-03
    1.89953e+01     4.24046e-03
    1.91271e+01     4.16314e-03
    1.92598e+01     4.08725e-03
    1.93934e+01     4.01276e-03
    1.95279e+01     3.93963e-03
    1.96634e+01     3.86783e-03
    1.97998e+01     3.79733e-03
    1.99371e+01     3.72810e-03
    2.00755e+01     3.66011e-03
    2.02147e+01     3.59333e-03
    2.03549e+01     3.52775e-03
    2.04962e+01     3.46335e-03
    2.06383e+01     3.40011e-03
    2.07815e+01     3.33800e-03
    2.09257e+01     3.27702e-03
    2.10708e+01     3.21714e-03
    2.12170e+01     3.15835e-03
    2.13642e+01     3.10062e-03
    2.15124e+01     3.04393e-03
    2.16616e+01     2.98826e-03
    2.18119e+01     2.93361e-03
    2.19632e+01     2.87994e-03
    2.21156e+01     2.82725e-03
    2.22690e+01     2.77550e-03
    2.24235e+01     2.72470e-03
    2.25790e+01     2.67482e-03
    2.27357e+01     2.62584e-03
    2.28934e+01     2.57774e-03
    2.30522e+01     2.53052e-03
    2.32121e+01     2.48417e-03
    2.33732e+01     2.43865e-03
    2.35353e+01     2.39398e-03
    2.36986e+01     2.35012e-03
    2.38630e+01     2.30707e-03
    2.40285e+01     2.26481e-03
    2.41952e+01     2.22332e-03
    2.43630e+01     2.18259e-03
    2.45321e+01     2.14260e-03
    2.47022e+01     2.10332e-03
    2.48736e+01     2.06475e-03
    2.50462e+01     2.02686e-03
    2.52199e+01     1.98964e-03
    2.53949e+01     1.95310e-03
    2.55710e+01     1.91721e-03
    2.57484e+01     1.88198e-03
    2.59270e+01     1.84739e-03
    2.61069e+01     1.81344e-03
    2.62880e+01     1.78012e-03
    2.64704e+01     1.74742e-03
    2.66540e+01     1.71532e-03
    2.68389e+01     1.68381e-03
    2.70251e+01     1.65287e-03
    2.72126e+01     1.62250e-03
    2.74013e+01     1.59268e-03
    2.75914e+01     1.56340e-03
    2.77828e+01     1.53465e-03
    2.79756e+01     1.50642e-03
    2.81696e+01     1.47871e-03
    2.83651e+01     1.45150e-03
    2.85618e+01     1.42479e-03
    2.87600e+01     1.39856e-03
    2.89595e+01     1.37281e-03
    2.91604e+01     1.34752e-03
    2.93627e+01     1.32270e-03
    2.95664e+01     1.29833e-03
    2.97715e+01     1.27440e-03
    2.99780e+01     1.25091e-03
    3.01860e+01     1.22785e-03
    3.03954e+01     1.20522e-03
    3.06062e+01     1.18299e-03
    3.08185e+01     1.16118e-03
    3.10323e+01     1.13978e-03
    3.12476e+01     1.11877e-03
    3.14644e+01     1.09814e-03
    3.16827e+01     1.07790e-03
    3.19024e+01     1.05803e-03
    3.21238e+01     1.03852e-03
    3.23466e+01     1.01936e-03
    3.25710e+01     1.00054e-03
    3.27969e+01     9.82058e-04
    3.30245e+01     9.63910e-04
    3.32536e+01     9.46091e-04
    3.34842e+01     9.28599e-04
    3.37165e+01     9.11428e-04
    3.39504e+01     8.94576e-04
    3.41859e+01     8.78039e-04
    3.44231e+01     8.61811e-04
    3.46619e+01     8.45884e-04
    3.49024e+01     8.30251e-04
    3.51445e+01     8.14905e-04
    3.53883e+01     7.99840e-04
    3.56338e+01     7.85049e-04
    3.58810e+01     7.70527e-04
    3.61299e+01     7.56269e-04
    3.63805e+01     7.42272e-04
    3.66329e+01     7.28529e-04
    3.68870e+01     7.15039e-04
    3.71429e+01     7.01796e-04
    3.74006e+01     6.88797e-04
    3.76600e+01     6.76037e-04
    3.79213e+01     6.63512e-04
    3.81844e+01     6.51217e-04
    3.84492e+01     6.39149e-04
    3.87160e+01     6.27304e-04
    3.89846e+01     6.15677e-04
    3.92550e+01     6.04264e-04
    3.95273e+01     5.93062e-04
    3.98015e+01     5.82066e-04
    4.00776e+01     5.71273e-04
    4.03557e+01     5.60678e-04
    4.06356e+01     5.50279e-04
    4.09175e+01     5.40071e-04
    4.12014e+01     5.30050e-04
    4.14872e+01     5.20214e-04
    4.17750e+01     5.10558e-04
    4.20648e+01     5.01078e-04
    4.23566e+01     4.91772e-04
    4.26504e+01     4.82636e-04
    4.29463e+01     4.73668e-04
    4.32442e+01     4.64864e-04
    4.35442e+01     4.56222e-04
    4.38463e+01     4.47740e-04
    4.41505e+01     4.39416e-04
    4.44567e+01     4.31247e-04
    4.47651e+01     4.23230e-04
    4.50757e+01     4.15363e-04
    4.53884e+01     4.07641e-04
    4.57032e+01     4.00062e-04
    4.60203e+01     3.92622e-04
    4.63395e+01     3.85318e-04
    4.66610e+01     3.78148e-04
    4.69847e+01     3.71108e-04
    4.73106e+01     3.64198e-04
    4.76388e+01     3.57415e-04
    4.79693e+01     3.50757e-04
    4.83021e+01     3.44222e-04
    4.86372e+01     3.37809e-04
    4.89746e+01     3.31515e-04
    4.93143e+01     3.25337e-04
    4.96564e+01     3.19274e-04
    5.00009e+01     3.13323e-04
    5.03478e+01     3.07482e-04
    5.06970e+01     3.01749e-04
    5.10487e+01     2.96122e-04
    5.14029e+01     2.90598e-04
    5.17595e+01     2.85176e-04
    5.21185e+01     2.79855e-04
    5.24801e+01     2.74632e-04
    5.28441e+01     2.69506e-04
    5.32107e+01     2.64475e-04
    5.35799e+01     2.59538e-04
    5.39515e+01     2.54692e-04
    5.43258e+01     2.49935e-04
    5.47027e+01     2.45267e-04
    5.50822e+01     2.40684e-04
    5.54643e+01     2.36186e-04
    5.58490e+01     2.31770e-04
    5.62365e+01     2.27436e-04
    5.66266e+01     2.23181e-04
    5.70194e+01     2.19006e-04
    5.74150e+01     2.14909e-04
    5.78133e+01     2.10889e-04
    5.82143e+01     2.06944e-04
    5.86182e+01     2.03073e-04
    5.90248e+01     1.99275e-04
    5.94343e+01     1.95547e-04
    5.98466e+01     1.91888e-04
    6.02618e+01     1.88297e-04
    6.06798e+01     1.84771e-04
    6.11007e+01     1.81309e-04
    6.15246e+01     1.77911e-04
    6.19514e+01     1.74576e-04
    6.23812e+01     1.71302e-04
    6.28139e+01     1.68090e-04
    6.32497e+01     1.64938e-04
    6.36885e+01     1.61845e-04
    6.41303e+01     1.58810e-04
    6.45752e+01     1.55833e-04
    6.50231e+01     1.52911e-04
    6.54742e+01     1.50044e-04
    6.59284e+01     1.47230e-04
    6.63858e+01     1.44468e-04
    6.68463e+01     1.41757e-04
    6.73100e+01     1.39096e-04
    6.77769e+01     1.36484e-04
    6.82471e+01     1.33921e-04
    6.87206e+01     1.31405e-04
    6.91973e+01     1.28936e-04
    6.96773e+01     1.26513e-04
    7.01607e+01     1.24134e-04
    7.06474e+01     1.21800e-04
    7.11375e+01     1.19509e-04
    7.16310e+01     1.17261e-04
    7.21279e+01     1.15054e-04
    7.26283e+01     1.12889e-04
    7.31321e+01     1.10764e-04
    7.36394e+01     1.08679e-04
    7.41503e+01     1.06633e-04
    7.46647e+01     1.04625e-04
    7.51826e+01     1.02655e-04
    7.57042e+01     1.00723e-04
    7.62294e+01     9.88263e-05
    7.67582e+01     9.69657e-05
    7.72907e+01     9.51398e-05
    7.78268e+01     9.33479e-05
    7.83667e+01     9.15892e-05
    7.89104e+01     8.98627e-05
    7.94578e+01     8.81679e-05
    8.00090e+01     8.65042e-05
    8.05640e+01     8.48711e-05
    8.11229e+01     8.32685e-05
    8.16857e+01     8.16959e-05
    8.22523e+01     8.01529e-05
    8.28229e+01     7.86392e-05
    8.33975e+01     7.71544e-05
    8.39760e+01     7.56977e-05
    8.45586e+01     7.42684e-05
    8.51452e+01     7.28658e-05
    8.57359e+01     7.14894e-05
    8.63306e+01     7.01383e-05
    8.69295e+01     6.88121e-05
    8.75326e+01     6.75104e-05
    8.81398e+01     6.62327e-05
    8.87512e+01     6.49788e-05
    8.93669e+01     6.37485e-05
    8.99869e+01     6.25413e-05
    9.06111e+01     6.13569e-05
    9.12397e+01     6.01950e-05
    9.18726e+01     5.90551e-05
    9.25100e+01     5.79366e-05
    9.31517e+01     5.68392e-05
    9.37979e+01     5.57623e-05
    9.44486e+01     5.47054e-05
    9.51038e+01     5.36683e-05
    9.57636e+01     5.26504e-05
    9.64279e+01     5.16514e-05
    9.70968e+01     5.06712e-05
    9.77704e+01     4.97093e-05
    9.84487e+01     4.87654e-05
    9.91316e+01     4.78393e-05
    9.98193e+01     4.69307e-05
    1.00512e+02     4.60392e-05
    1.01209e+02     4.51645e-05
    1.01911e+02     4.43065e-05
    1.02618e+02     4.34647e-05
    1.03330e+02     4.26389e-05


==> data/pklin_0.3333.txt <==
    7.38550e-05     5.56200e+01
    7.43673e-05     5.59932e+01
    7.48832e-05     5.63689e+01
    7.54027e-05     5.67472e+01
    7.59258e-05     5.71281e+01
    7.64525e-05     5.75116e+01
    7.69829e-05     5.78977e+01
    7.75169e-05     5.82864e+01
    7.80547e-05     5.86777e+01
    7.85961e-05     5.90717e+01
    7.91414e-05     5.94684e+01
    7.96904e-05     5.98677e+01
    8.02432e-05     6.02698e+01
    8.07999e-05     6.06745e+01
    8.13604e-05     6.10820e+01
    8.19248e-05     6.14922e+01
    8.24931e-05     6.19051e+01
    8.30654e-05     6.23209e+01
    8.36416e-05     6.27394e+01
    8.42219e-05     6.31607e+01
    8.48061e-05     6.35848e+01
    8.53944e-05     6.40117e+01
    8.59868e-05     6.44415e+01
    8.65833e-05     6.48741e+01
    8.71840e-05     6.53097e+01
    8.77888e-05     6.57481e+01
    8.83978e-05     6.61895e+01
    8.90110e-05     6.66338e+01
    8.96285e-05     6.70811e+01
    9.02503e-05     6.75313e+01
    9.08764e-05     6.79846e+01
    9.15068e-05     6.84409e+01
    9.21416e-05     6.89003e+01
    9.27808e-05     6.93628e+01
    9.34244e-05     6.98284e+01
    9.40725e-05     7.02971e+01
    9.47251e-05     7.07691e+01
    9.53822e-05     7.12443e+01
    9.60439e-05     7.17227e+01
    9.67102e-05     7.22045e+01
    9.73811e-05     7.26895e+01
    9.80566e-05     7.31779e+01
    9.87369e-05     7.36696e+01
    9.94218e-05     7.41645e+01
    1.00112e-04     7.46628e+01
    1.00806e-04     7.51644e+01
    1.01505e-04     7.56692e+01
    1.02209e-04     7.61774e+01
    1.02919e-04     7.66888e+01
    1.03632e-04     7.72035e+01
    1.04351e-04     7.77215e+01
    1.05075e-04     7.82428e+01
    1.05804e-04     7.87676e+01
    1.06538e-04     7.92959e+01
    1.07277e-04     7.98277e+01
    1.08021e-04     8.03631e+01
    1.08771e-04     8.09022e+01
    1.09525e-04     8.14450e+01
    1.10285e-04     8.19917e+01
    1.11050e-04     8.25422e+01
    1.11821e-04     8.30965e+01
    1.12596e-04     8.36547e+01
    1.13377e-04     8.42167e+01
    1.14164e-04     8.47826e+01
    1.14956e-04     8.53522e+01
    1.15753e-04     8.59257e+01
    1.16556e-04     8.65030e+01
    1.17365e-04     8.70840e+01
    1.18179e-04     8.76689e+01
    1.18999e-04     8.82575e+01
    1.19825e-04     8.88499e+01
    1.20656e-04     8.94462e+01
    1.21493e-04     9.00464e+01
    1.22336e-04     9.06506e+01
    1.23184e-04     9.12588e+01
    1.24039e-04     9.18711e+01
    1.24899e-04     9.24875e+01
    1.25766e-04     9.31080e+01
    1.26638e-04     9.37327e+01
    1.27517e-04     9.43617e+01
    1.28401e-04     9.49949e+01
    1.29292e-04     9.56324e+01
    1.30189e-04     9.62742e+01
    1.31092e-04     9.69203e+01
    1.32001e-04     9.75707e+01
    1.32917e-04     9.82255e+01
    1.33839e-04     9.88847e+01
    1.34768e-04     9.95483e+01
    1.35703e-04     1.00216e+02
    1.36644e-04     1.00889e+02
    1.37592e-04     1.01566e+02
    1.38546e-04     1.02247e+02
    1.39508e-04     1.02933e+02
    1.40475e-04     1.03624e+02
    1.41450e-04     1.04319e+02
    1.42431e-04     1.05019e+02
    1.43419e-04     1.05723e+02
    1.44414e-04     1.06432e+02
    1.45416e-04     1.07146e+02
    1.46425e-04     1.07864e+02
    1.47440e-04     1.08587e+02
    1.48463e-04     1.09316e+02
    1.49493e-04     1.10048e+02
    1.50530e-04     1.10786e+02
    1.51574e-04     1.11529e+02
    1.52626e-04     1.12277e+02
    1.53685e-04     1.13029e+02
    1.54751e-04     1.13787e+02
    1.55824e-04     1.14550e+02
    1.56905e-04     1.15318e+02
    1.57994e-04     1.16091e+02
    1.59090e-04     1.16870e+02
    1.60194e-04     1.17654e+02
    1.61305e-04     1.18443e+02
    1.62424e-04     1.19238e+02
    1.63551e-04     1.20038e+02
    1.64685e-04     1.20844e+02
    1.65828e-04     1.21655e+02
    1.66978e-04     1.22472e+02
    1.68136e-04     1.23295e+02
    1.69303e-04     1.24123e+02
    1.70477e-04     1.24957e+02
    1.71660e-04     1.25796e+02
    1.72851e-04     1.26641e+02
    1.74050e-04     1.27491e+02
    1.75257e-04     1.28346e+02
    1.76473e-04     1.29207e+02
    1.77697e-04     1.30074e+02
    1.78930e-04     1.30946e+02
    1.80171e-04     1.31824e+02
    1.81421e-04     1.32707e+02
    1.82680e-04     1.33596e+02
    1.83947e-04     1.34492e+02
    1.85223e-04     1.35393e+02
    1.86508e-04     1.36300e+02
    1.87802e-04     1.37214e+02
    1.89105e-04     1.38134e+02
    1.90416e-04     1.39061e+02
    1.91737e-04     1.39994e+02
    1.93067e-04     1.40933e+02
    1.94407e-04     1.41878e+02
    1.95755e-04     1.42830e+02
    1.97113e-04     1.43788e+02
    1.98481e-04     1.44753e+02
    1.99858e-04     1.45724e+02
    2.01244e-04     1.46701e+02
    2.02640e-04     1.47685e+02
    2.04046e-04     1.48675e+02
    2.05461e-04     1.49671e+02
    2.06887e-04     1.50675e+02
    2.08322e-04     1.51684e+02
    2.09767e-04     1.52701e+02
    2.11222e-04     1.53725e+02
    2.12688e-04     1.54755e+02
    2.14163e-04     1.55793e+02
    2.15649e-04     1.56837e+02
    2.17145e-04     1.57889e+02
    2.18651e-04     1.58949e+02
    2.20168e-04     1.60015e+02
    2.21695e-04     1.61088e+02
    2.23233e-04     1.62169e+02
    2.24782e-04     1.63257e+02
    2.26341e-04     1.64351e+02
    2.27911e-04     1.65453e+02
    2.29492e-04     1.66562e+02
    2.31084e-04     1.67678e+02
    2.32687e-04     1.68800e+02
    2.34302e-04     1.69931e+02
    2.35927e-04     1.71068e+02
    2.37564e-04     1.72213e+02
    2.39212e-04     1.73366e+02
    2.40871e-04     1.74526e+02
    2.42542e-04     1.75695e+02
    2.44225e-04     1.76871e+02
    2.45919e-04     1.78056e+02
    2.47625e-04     1.79249e+02
    2.49343e-04     1.80450e+02
    2.51072e-04     1.81659e+02
    2.52814e-04     1.82877e+02
    2.54568e-04     1.84103e+02
    2.56334e-04     1.85337e+02
    2.58112e-04     1.86579e+02
    2.59903e-04     1.87830e+02
    2.61706e-04     1.89088e+02
    2.63521e-04     1.90354e+02
    2.65349e-04     1.91629e+02
    2.67190e-04     1.92911e+02
    2.69044e-04     1.94202e+02
    2.70910e-04     1.95502e+02
    2.72789e-04     1.96810e+02
    2.74682e-04     1.98126e+02
    2.76587e-04     1.99452e+02
    2.78506e-04     2.00786e+02
    2.80438e-04     2.02129e+02
    2.82383e-04     2.03482e+02
    2.84342e-04     2.04843e+02
    2.86315e-04     2.06214e+02
    2.88301e-04     2.07594e+02
    2.90301e-04     2.08983e+02
    2.92315e-04     2.10382e+02
    2.94343e-04     2.11790e+02
    2.96385e-04     2.13208e+02
    2.98441e-04     2.14635e+02
    3.00511e-04     2.16072e+02
    3.02596e-04     2.17518e+02
    3.04695e-04     2.18974e+02
    3.06809e-04     2.20439e+02
    3.08937e-04     2.21915e+02
    3.11080e-04     2.23400e+02
    3.13238e-04     2.24894e+02
    3.15411e-04     2.26399e+02
    3.17599e-04     2.27913e+02
    3.19802e-04     2.29437e+02
    3.22021e-04     2.30970e+02
    3.24255e-04     2.32514e+02
    3.26504e-04     2.34067e+02
    3.28769e-04     2.35631e+02
    3.31050e-04     2.37205e+02
    3.33347e-04     2.38790e+02
    3.35659e-04     2.40385e+02
    3.37988e-04     2.41991e+02
    3.40332e-04     2.43608e+02
    3.42693e-04     2.45236e+02
    3.45071e-04     2.46876e+02
    3.47464e-04     2.48526e+02
    3.49875e-04     2.50188e+02
    3.52302e-04     2.51861e+02
    3.54746e-04     2.53545e+02
    3.57207e-04     2.55240e+02
    3.59685e-04     2.56946e+02
    3.62180e-04     2.58663e+02
    3.64692e-04     2.60392e+02
    3.67222e-04     2.62131e+02
    3.69770e-04     2.63881e+02
    3.72335e-04     2.65642e+02
    3.74918e-04     2.67415e+02
    3.77519e-04     2.69200e+02
    3.80138e-04     2.70996e+02
    3.82775e-04     2.72803e+02
    3.85430e-04     2.74623e+02
    3.88104e-04     2.76455e+02
    3.90796e-04     2.78300e+02
    3.93507e-04     2.80157e+02
    3.96237e-04     2.82027e+02
    3.98986e-04     2.83909e+02
    4.01754e-04     2.85804e+02
    4.04541e-04     2.87712e+02
    4.07347e-04     2.89632e+02
    4.10173e-04     2.91565e+02
    4.13018e-04     2.93510e+02
    4.15884e-04     2.95468e+02
    4.18769e-04     2.97439e+02
    4.21674e-04     2.99422e+02
    4.24599e-04     3.01418e+02
    4.27544e-04     3.03427e+02
    4.30510e-04     3.05449e+02
    4.33497e-04     3.07484e+02
    4.36504e-04     3.09532e+02
    4.39532e-04     3.11594e+02
    4.42581e-04     3.13670e+02
    4.45652e-04     3.15759e+02
    4.48743e-04     3.17862e+02
    4.51856e-04     3.19979e+02
    4.54991e-04     3.22110e+02
    4.58147e-04     3.24255e+02
    4.61325e-04     3.26415e+02
    4.64526e-04     3.28588e+02
    4.67748e-04     3.30776e+02
    4.70993e-04     3.32979e+02
    4.74260e-04     3.35195e+02
    4.77550e-04     3.37426e+02
    4.80863e-04     3.39672e+02
    4.84199e-04     3.41932e+02
    4.87558e-04     3.44207e+02
    4.90940e-04     3.46497e+02
    4.94346e-04     3.48802e+02
    4.97775e-04     3.51121e+02
    5.01228e-04     3.53456e+02
    5.04706e-04     3.55806e+02
    5.08207e-04     3.58171e+02
    5.11732e-04     3.60552e+02
    5.15282e-04     3.62948e+02
    5.18857e-04     3.65359e+02
    5.22456e-04     3.67787e+02
    5.26081e-04     3.70230e+02
    5.29730e-04     3.72688e+02
    5.33405e-04     3.75163e+02
    5.37105e-04     3.77654e+02
    5.40831e-04     3.80162e+02
    5.44583e-04     3.82685e+02
    5.48361e-04     3.85226e+02
    5.52165e-04     3.87782e+02
    5.55995e-04     3.90356e+02
    5.59852e-04     3.92946e+02
    5.63736e-04     3.95552e+02
    5.67647e-04     3.98176e+02
    5.71585e-04     4.00816e+02
    5.75550e-04     4.03474e+02
    5.79543e-04     4.06148e+02
    5.83563e-04     4.08839e+02
    5.87611e-04     4.11548e+02
    5.91688e-04     4.14274e+02
    5.95792e-04     4.17017e+02
    5.99925e-04     4.19778e+02
    6.04087e-04     4.22556e+02
    6.08278e-04     4.25353e+02
    6.12498e-04     4.28167e+02
    6.16747e-04     4.31000e+02
    6.21025e-04     4.33851e+02
    6.25333e-04     4.36721e+02
    6.29671e-04     4.39609e+02
    6.34039e-04     4.42517e+02
    6.38438e-04     4.45442e+02
    6.42867e-04     4.48387e+02
    6.47326e-04     4.51351e+02
    6.51817e-04     4.54333e+02
    6.56339e-04     4.57335e+02
    6.60892e-04     4.60356e+02
    6.65477e-04     4.63395e+02
    6.70093e-04     4.66454e+02
    6.74742e-04     4.69532e+02
    6.79422e-04     4.72630e+02
    6.84136e-04     4.75747e+02
    6.88882e-04     4.78884e+02
    6.93661e-04     4.82041e+02
    6.98473e-04     4.85218e+02
    7.03318e-04     4.88415e+02
    7.08197e-04     4.91633e+02
    7.13110e-04     4.94872e+02
    7.18057e-04     4.98131e+02
    7.23038e-04     5.01412e+02
    7.28054e-04     5.04713e+02
    7.33105e-04     5.08036e+02
    7.38190e-04     5.11379e+02
    7.43311e-04     5.14744e+02
    7.48468e-04     5.18130e+02
    7.53660e-04     5.21537e+02
    7.58888e-04     5.24966e+02
    7.64153e-04     5.28416e+02
    7.69454e-04     5.31888e+02
    7.74792e-04     5.35381e+02
    7.80166e-04     5.38896e+02
    7.85579e-04     5.42433e+02
    7.91028e-04     5.45993e+02
    7.96516e-04     5.49574e+02
    8.02041e-04     5.53179e+02
    8.07605e-04     5.56806e+02
    8.13208e-04     5.60456e+02
    8.18849e-04     5.64129e+02
    8.24530e-04     5.67825e+02
    8.30249e-04     5.71545e+02
    8.36009e-04     5.75288e+02
    8.41808e-04     5.79054e+02
    8.47648e-04     5.82844e+02
    8.53529e-04     5.86657e+02
    8.59450e-04     5.90495e+02
    8.65412e-04     5.94356e+02
    8.71415e-04     5.98240e+02
    8.77460e-04     6.02149e+02
    8.83547e-04     6.06082e+02
    8.89677e-04     6.10038e+02
    8.95849e-04     6.14020e+02
    9.02063e-04     6.18026e+02
    9.08321e-04     6.22056e+02
    9.14622e-04     6.26111e+02
    9.20967e-04     6.30192e+02
    9.27356e-04     6.34298e+02
    9.33789e-04     6.38429e+02
    9.40267e-04     6.42585e+02
    9.46790e-04     6.46768e+02
    9.53358e-04     6.50976e+02
    9.59971e-04     6.55210e+02
    9.66631e-04     6.59470e+02
    9.73337e-04     6.63756e+02
    9.80089e-04     6.68069e+02
    9.86888e-04     6.72409e+02
    9.93734e-04     6.76775e+02
    1.00063e-03     6.81167e+02
    1.00757e-03     6.85587e+02
    1.01456e-03     6.90034e+02
    1.02160e-03     6.94507e+02
    1.02868e-03     6.99008e+02
    1.03582e-03     7.03536e+02
    1.04301e-03     7.08091e+02
    1.05024e-03     7.12674e+02
    1.05753e-03     7.17283e+02
    1.06486e-03     7.21920e+02
    1.07225e-03     7.26585e+02
    1.07969e-03     7.31277e+02
    1.08718e-03     7.35998e+02
    1.09472e-03     7.40746e+02
    1.10231e-03     7.45524e+02
    1.10996e-03     7.50330e+02
    1.11766e-03     7.55165e+02
    1.12542e-03     7.60030e+02
    1.13322e-03     7.64924e+02
    1.14108e-03     7.69849e+02
    1.14900e-03     7.74804e+02
    1.15697e-03     7.79788e+02
    1.16500e-03     7.84803e+02
    1.17308e-03     7.89848e+02
    1.18122e-03     7.94923e+02
    1.18941e-03     8.00027e+02
    1.19766e-03     8.05161e+02
    1.20597e-03     8.10325e+02
    1.21434e-03     8.15518e+02
    1.22276e-03     8.20741e+02
    1.23124e-03     8.25993e+02
    1.23978e-03     8.31276e+02
    1.24838e-03     8.36589e+02
    1.25704e-03     8.41932e+02
    1.26576e-03     8.47307e+02
    1.27455e-03     8.52713e+02
    1.28339e-03     8.58151e+02
    1.29229e-03     8.63621e+02
    1.30126e-03     8.69123e+02
    1.31028e-03     8.74658e+02
    1.31937e-03     8.80227e+02
    1.32852e-03     8.85828e+02
    1.33774e-03     8.91462e+02
    1.34702e-03     8.97130e+02
    1.35637e-03     9.02832e+02
    1.36577e-03     9.08567e+02
    1.37525e-03     9.14336e+02
    1.38479e-03     9.20140e+02
    1.39440e-03     9.25978e+02
    1.40407e-03     9.31850e+02
    1.41381e-03     9.37756e+02
    1.42362e-03     9.43696e+02
    1.43349e-03     9.49669e+02
    1.44344e-03     9.55676e+02
    1.45345e-03     9.61717e+02
    1.46353e-03     9.67790e+02
    1.47369e-03     9.73897e+02
    1.48391e-03     9.80036e+02
    1.49420e-03     9.86207e+02
    1.50457e-03     9.92412e+02
    1.51501e-03     9.98651e+02
    1.52552e-03     1.00492e+03
    1.53610e-03     1.01123e+03
    1.54676e-03     1.01758e+03
    1.55749e-03     1.02396e+03
    1.56829e-03     1.03037e+03
    1.57917e-03     1.03683e+03
    1.59012e-03     1.04332e+03
    1.60116e-03     1.04985e+03
    1.61226e-03     1.05643e+03
    1.62345e-03     1.06304e+03
    1.63471e-03     1.06968e+03
    1.64605e-03     1.07637e+03
    1.65747e-03     1.08309e+03
    1.66897e-03     1.08984e+03
    1.68054e-03     1.09664e+03
    1.69220e-03     1.10346e+03
    1.70394e-03     1.11033e+03
    1.71576e-03     1.11722e+03
    1.72767e-03     1.12415e+03
    1.73965e-03     1.13112e+03
    1.75172e-03     1.13813e+03
    1.76387e-03     1.14517e+03
    1.77611e-03     1.15225e+03
    1.78843e-03     1.15937e+03
    1.80083e-03     1.16652e+03
    1.81333e-03     1.17372e+03
    1.82591e-03     1.18096e+03
    1.83857e-03     1.18824e+03
    1.85133e-03     1.19556e+03
    1.86417e-03     1.20291e+03
    1.87710e-03     1.21031e+03
    1.89012e-03     1.21775e+03
    1.90324e-03     1.22523e+03
    1.91644e-03     1.23274e+03
    1.92973e-03     1.24029e+03
    1.94312e-03     1.24788e+03
    1.95660e-03     1.25551e+03
    1.97017e-03     1.26318e+03
    1.98384e-03     1.27088e+03
    1.99760e-03     1.27862e+03
    2.01146e-03     1.28641e+03
    2.02541e-03     1.29423e+03
    2.03947e-03     1.30209e+03
    2.05361e-03     1.31000e+03
    2.06786e-03     1.31794e+03
    2.08220e-03     1.32593e+03
    2.09665e-03     1.33395e+03
    2.11119e-03     1.34202e+03
    2.12584e-03     1.35013e+03
    2.14059e-03     1.35829e+03
    2.15544e-03     1.36648e+03
    2.17039e-03     1.37472e+03
    2.18545e-03     1.38299e+03
    2.20061e-03     1.39131e+03
    2.21587e-03     1.39967e+03
    2.23124e-03     1.40807e+03
    2.24672e-03     1.41652e+03
    2.26231e-03     1.42500e+03
    2.27800e-03     1.43353e+03
    2.29381e-03     1.44210e+03
    2.30972e-03     1.45071e+03
    2.32574e-03     1.45936e+03
    2.34188e-03     1.46805e+03
    2.35812e-03     1.47679e+03
    2.37448e-03     1.48556e+03
    2.39095e-03     1.49438e+03
    2.40754e-03     1.50324e+03
    2.42424e-03     1.51214e+03
    2.44106e-03     1.52108e+03
    2.45799e-03     1.53006e+03
    2.47504e-03     1.53909e+03
    2.49221e-03     1.54815e+03
    2.50950e-03     1.55726e+03
    2.52691e-03     1.56641e+03
    2.54444e-03     1.57561e+03
    2.56209e-03     1.58484e+03
    2.57986e-03     1.59412e+03
    2.59776e-03     1.60344e+03
    2.61578e-03     1.61280e+03
    2.63393e-03     1.62220e+03
    2.65220e-03     1.63165e+03
    2.67060e-03     1.64114e+03
    2.68913e-03     1.65068e+03
    2.70778e-03     1.66025e+03
    2.72656e-03     1.66987e+03
    2.74548e-03     1.67953e+03
    2.76453e-03     1.68924e+03
    2.78370e-03     1.69898e+03
    2.80301e-03     1.70877e+03
    2.82246e-03     1.71861e+03
    2.84204e-03     1.72848e+03
    2.86175e-03     1.73839e+03
    2.88161e-03     1.74835e+03
    2.90160e-03     1.75835e+03
    2.92173e-03     1.76838e+03
    2.94199e-03     1.77846e+03
    2.96240e-03     1.78858e+03
    2.98295e-03     1.79875e+03
    3.00365e-03     1.80895e+03
    3.02448e-03     1.81920e+03
    3.04547e-03     1.82949e+03
    3.06659e-03     1.83982e+03
    3.08787e-03     1.85019e+03
    3.10929e-03     1.86061e+03
    3.13086e-03     1.87107e+03
    3.15258e-03     1.88157e+03
    3.17445e-03     1.89211e+03
    3.19647e-03     1.90270e+03
    3.21864e-03     1.91332e+03
    3.24097e-03     1.92399e+03
    3.26345e-03     1.93470e+03
    3.28609e-03     1.94545e+03
    3.30889e-03     1.95624e+03
    3.33184e-03     1.96707e+03
    3.35496e-03     1.97794e+03
    3.37823e-03     1.98885e+03
    3.40167e-03     1.99981e+03
    3.42526e-03     2.01080e+03
    3.44902e-03     2.02183e+03
    3.47295e-03     2.03290e+03
    3.49704e-03     2.04402e+03
    3.52130e-03     2.05517e+03
    3.54573e-03     2.06636e+03
    3.57033e-03     2.07760e+03
    3.59510e-03     2.08887e+03
    3.62004e-03     2.10018e+03
    3.64515e-03     2.11153e+03
    3.67044e-03     2.12292e+03
    3.69590e-03     2.13435e+03
    3.72154e-03     2.14582e+03
    3.74735e-03     2.15732e+03
    3.77335e-03     2.16887e+03
    3.79953e-03     2.18044e+03
    3.82588e-03     2.19206e+03
    3.85242e-03     2.20371e+03
    3.87915e-03     2.21540e+03
    3.90606e-03     2.22712e+03
    3.93316e-03     2.23889e+03
    3.96044e-03     2.25069e+03
    3.98792e-03     2.26253e+03
    4.01558e-03     2.27440e+03
    4.04344e-03     2.28632e+03
    4.07149e-03     2.29827e+03
    4.09973e-03     2.31025e+03
    4.12817e-03     2.32228e+03
    4.15681e-03     2.33434e+03
    4.18565e-03     2.34643e+03
    4.21468e-03     2.35855e+03
    4.24392e-03     2.37071e+03
    4.27336e-03     2.38289e+03
    4.30301e-03     2.39510e+03
    4.33286e-03     2.40735e+03
    4.36292e-03     2.41961e+03
    4.39318e-03     2.43191e+03
    4.42366e-03     2.44425e+03
    4.45435e-03     2.45661e+03
    4.48525e-03     2.46901e+03
    4.51636e-03     2.48144e+03
    4.54769e-03     2.49392e+03
    4.57924e-03     2.50643e+03
    4.61101e-03     2.51898e+03
    4.64299e-03     2.53158e+03
    4.67520e-03     2.54421e+03
    4.70764e-03     2.55688e+03
    4.74029e-03     2.56956e+03
    4.77318e-03     2.58227e+03
    4.80629e-03     2.59499e+03
    4.83963e-03     2.60771e+03
    4.87321e-03     2.62043e+03
    4.90701e-03     2.63314e+03
    4.94105e-03     2.64584e+03
    4.97533e-03     2.65866e+03
    5.00984e-03     2.67154e+03
    5.04460e-03     2.68438e+03
    5.07959e-03     2.69730e+03
    5.11483e-03     2.71020e+03
    5.15031e-03     2.72313e+03
    5.18604e-03     2.73610e+03
    5.22202e-03     2.74904e+03
    5.25824e-03     2.76209e+03
    5.29472e-03     2.77506e+03
    5.33145e-03     2.78813e+03
    5.36844e-03     2.80120e+03
    5.40568e-03     2.81427e+03
    5.44318e-03     2.82733e+03
    5.48094e-03     2.84050e+03
    5.51896e-03     2.85355e+03
    5.55725e-03     2.86673e+03
    5.59580e-03     2.87991e+03
    5.63462e-03     2.89307e+03
    5.67371e-03     2.90622e+03
    5.71306e-03     2.91945e+03
    5.75270e-03     2.93268e+03
    5.79260e-03     2.94587e+03
    5.83279e-03     2.95911e+03
    5.87325e-03     2.97231e+03
    5.91400e-03     2.98560e+03
    5.95502e-03     2.99888e+03
    5.99633e-03     3.01214e+03
    6.03793e-03     3.02542e+03
    6.07982e-03     3.03870e+03
    6.12199e-03     3.05197e+03
    6.16446e-03     3.06524e+03
    6.20723e-03     3.07859e+03
    6.25029e-03     3.09189e+03
    6.29365e-03     3.10515e+03
    6.33731e-03     3.11843e+03
    6.38127e-03     3.13179e+03
    6.42554e-03     3.14508e+03
    6.47011e-03     3.15835e+03
    6.51500e-03     3.17172e+03
    6.56019e-03     3.18500e+03
    6.60570e-03     3.19827e+03
    6.65152e-03     3.21156e+03
    6.69767e-03     3.22482e+03
    6.74413e-03     3.23809e+03
    6.79092e-03     3.25138e+03
    6.83803e-03     3.26464e+03
    6.88546e-03     3.27791e+03
    6.93323e-03     3.29119e+03
    6.98132e-03     3.30444e+03
    7.02975e-03     3.31764e+03
    7.07852e-03     3.33088e+03
    7.12763e-03     3.34403e+03
    7.17707e-03     3.35721e+03
    7.22686e-03     3.37040e+03
    7.27699e-03     3.38349e+03
    7.32748e-03     3.39663e+03
    7.37831e-03     3.40973e+03
    7.42949e-03     3.42278e+03
    7.48103e-03     3.43585e+03
    7.53293e-03     3.44892e+03
    7.58519e-03     3.46199e+03
    7.63781e-03     3.47497e+03
    7.69079e-03     3.48795e+03
    7.74414e-03     3.50081e+03
    7.79786e-03     3.51376e+03
    7.85196e-03     3.52662e+03
    7.90643e-03     3.53948e+03
    7.96128e-03     3.55234e+03
    8.01651e-03     3.56510e+03
    8.07212e-03     3.57785e+03
    8.12812e-03     3.59059e+03
    8.18450e-03     3.60324e+03
    8.24128e-03     3.61587e+03
    8.29845e-03     3.62845e+03
    8.35602e-03     3.64105e+03
    8.41398e-03     3.65350e+03
    8.47235e-03     3.66603e+03
    8.53113e-03     3.67843e+03
    8.59031e-03     3.69076e+03
    8.64990e-03     3.70311e+03
    8.70991e-03     3.71540e+03
    8.77033e-03     3.72764e+03
    8.83117e-03     3.73981e+03
    8.89243e-03     3.75194e+03
    8.95412e-03     3.76400e+03
    9.01624e-03     3.77604e+03
    9.07879e-03     3.78800e+03
    9.14177e-03     3.79992e+03
    9.20518e-03     3.81177e+03
    9.26904e-03     3.82349e+03
    9.33334e-03     3.83522e+03
    9.39809e-03     3.84684e+03
    9.46329e-03     3.85845e+03
    9.52893e-03     3.86997e+03
    9.59504e-03     3.88137e+03
    9.66160e-03     3.89268e+03
    9.72862e-03     3.90398e+03
    9.79611e-03     3.91527e+03
    9.86407e-03     3.92635e+03
    9.93250e-03     3.93744e+03
    1.00014e-02     3.94840e+03
    1.00708e-02     3.95931e+03
    1.01406e-02     3.97019e+03
    1.02110e-02     3.98090e+03
    1.02818e-02     3.99154e+03
    1.03532e-02     4.00201e+03
    1.04250e-02     4.01255e+03
    1.04973e-02     4.02297e+03
    1.05701e-02     4.03317e+03
    1.06434e-02     4.04333e+03
    1.07173e-02     4.05347e+03
    1.07916e-02     4.06347e+03
    1.08665e-02     4.07338e+03
    1.09419e-02     4.08315e+03
    1.10178e-02     4.09285e+03
    1.10942e-02     4.10241e+03
    1.11712e-02     4.11176e+03
    1.12487e-02     4.12120e+03
    1.13267e-02     4.13036e+03
    1.14053e-02     4.13959e+03
    1.14844e-02     4.14853e+03
    1.15641e-02     4.15743e+03
    1.16443e-02     4.16627e+03
    1.17251e-02     4.17486e+03
    1.18064e-02     4.18349e+03
    1.18883e-02     4.19185e+03
    1.19708e-02     4.20018e+03
    1.20538e-02     4.20833e+03
    1.21374e-02     4.21631e+03
    1.22216e-02     4.22419e+03
    1.23064e-02     4.23193e+03
    1.23918e-02     4.23953e+03
    1.24778e-02     4.24708e+03
    1.25643e-02     4.25438e+03
    1.26515e-02     4.26155e+03
    1.27392e-02     4.26861e+03
    1.28276e-02     4.27550e+03
    1.29166e-02     4.28228e+03
    1.30062e-02     4.28886e+03
    1.30964e-02     4.29533e+03
    1.31873e-02     4.30160e+03
    1.32788e-02     4.30776e+03
    1.33709e-02     4.31371e+03
    1.34636e-02     4.31958e+03
    1.35570e-02     4.32516e+03
    1.36511e-02     4.33070e+03
    1.37458e-02     4.33607e+03
    1.38412e-02     4.34116e+03
    1.39372e-02     4.34616e+03
    1.40339e-02     4.35104e+03
    1.41312e-02     4.35567e+03
    1.42292e-02     4.36008e+03
    1.43279e-02     4.36432e+03
    1.44273e-02     4.36842e+03
    1.45274e-02     4.37235e+03
    1.46282e-02     4.37611e+03
    1.47297e-02     4.37958e+03
    1.48319e-02     4.38295e+03
    1.49348e-02     4.38612e+03
    1.50384e-02     4.38910e+03
    1.51427e-02     4.39184e+03
    1.52477e-02     4.39446e+03
    1.53535e-02     4.39684e+03
    1.54600e-02     4.39898e+03
    1.55673e-02     4.40101e+03
    1.56753e-02     4.40279e+03
    1.57840e-02     4.40428e+03
    1.58935e-02     4.40568e+03
    1.60038e-02     4.40679e+03
    1.61148e-02     4.40774e+03
    1.62266e-02     4.40852e+03
    1.63391e-02     4.40896e+03
    1.64525e-02     4.40929e+03
    1.65666e-02     4.40930e+03
    1.66815e-02     4.40920e+03
    1.67973e-02     4.40879e+03
    1.69138e-02     4.40826e+03
    1.70311e-02     4.40740e+03
    1.71493e-02     4.40634e+03
    1.72682e-02     4.40507e+03
    1.73880e-02     4.40355e+03
    1.75087e-02     4.40176e+03
    1.76301e-02     4.39982e+03
    1.77524e-02     4.39760e+03
    1.78756e-02     4.39523e+03
    1.79996e-02     4.39251e+03
    1.81244e-02     4.38956e+03
    1.82502e-02     4.38642e+03
    1.83768e-02     4.38298e+03
    1.85043e-02     4.37935e+03
    1.86326e-02     4.37550e+03
    1.87619e-02     4.37137e+03
    1.88920e-02     4.36699e+03
    1.90231e-02     4.36233e+03
    1.91551e-02     4.35747e+03
    1.92879e-02     4.35238e+03
    1.94217e-02     4.34704e+03
    1.95565e-02     4.34138e+03
    1.96921e-02     4.33550e+03
    1.98287e-02     4.32942e+03
    1.99663e-02     4.32297e+03
    2.01048e-02     4.31646e+03
    2.02443e-02     4.30949e+03
    2.03847e-02     4.30246e+03
    2.05261e-02     4.29504e+03
    2.06685e-02     4.28734e+03
    2.08119e-02     4.27953e+03
    2.09563e-02     4.27143e+03
    2.11017e-02     4.26298e+03
    2.12480e-02     4.25437e+03
    2.13954e-02     4.24546e+03
    2.15439e-02     4.23627e+03
    2.16933e-02     4.22688e+03
    2.18438e-02     4.21725e+03
    2.19953e-02     4.20734e+03
    2.21479e-02     4.19722e+03
    2.23016e-02     4.18676e+03
    2.24563e-02     4.17612e+03
    2.26121e-02     4.16526e+03
    2.27689e-02     4.15403e+03
    2.29269e-02     4.14271e+03
    2.30859e-02     4.13106e+03
    2.32461e-02     4.11909e+03
    2.34073e-02     4.10701e+03
    2.35697e-02     4.09465e+03
    2.37332e-02     4.08196e+03
    2.38979e-02     4.06913e+03
    2.40637e-02     4.05608e+03
    2.42306e-02     4.04271e+03
    2.43987e-02     4.02922e+03
    2.45679e-02     4.01549e+03
    2.47384e-02     4.00144e+03
    2.49100e-02     3.98719e+03
    2.50828e-02     3.97277e+03
    2.52568e-02     3.95796e+03
    2.54320e-02     3.94313e+03
    2.56084e-02     3.92805e+03
    2.57861e-02     3.91271e+03
    2.59650e-02     3.89709e+03
    2.61451e-02     3.88138e+03
    2.63265e-02     3.86542e+03
    2.65091e-02     3.84928e+03
    2.66930e-02     3.83298e+03
    2.68782e-02     3.81642e+03
    2.70646e-02     3.79970e+03
    2.72524e-02     3.78277e+03
    2.74414e-02     3.76574e+03
    2.76318e-02     3.74851e+03
    2.78235e-02     3.73102e+03
    2.80165e-02     3.71338e+03
    2.82108e-02     3.69560e+03
    2.84065e-02     3.67770e+03
    2.86036e-02     3.65955e+03
    2.88020e-02     3.64136e+03
    2.90018e-02     3.62285e+03
    2.92030e-02     3.60438e+03
    2.94056e-02     3.58577e+03
    2.96096e-02     3.56693e+03
    2.98150e-02     3.54796e+03
    3.00218e-02     3.52903e+03
    3.02301e-02     3.50975e+03
    3.04398e-02     3.49049e+03
    3.06510e-02     3.47120e+03
    3.08636e-02     3.45163e+03
    3.10777e-02     3.43214e+03
    3.12933e-02     3.41255e+03
    3.15104e-02     3.39280e+03
    3.17290e-02     3.37295e+03
    3.19491e-02     3.35307e+03
    3.21707e-02     3.33313e+03
    3.23939e-02     3.31314e+03
    3.26186e-02     3.29312e+03
    3.28449e-02     3.27304e+03
    3.30728e-02     3.25290e+03
    3.33022e-02     3.23281e+03
    3.35332e-02     3.21260e+03
    3.37658e-02     3.19240e+03
    3.40001e-02     3.17217e+03
    3.42359e-02     3.15195e+03
    3.44734e-02     3.13181e+03
    3.47126e-02     3.11162e+03
    3.49534e-02     3.09137e+03
    3.51959e-02     3.07126e+03
    3.54400e-02     3.05110e+03
    3.56859e-02     3.03099e+03
    3.59335e-02     3.01101e+03
    3.61827e-02     2.99098e+03
    3.64337e-02     2.97100e+03
    3.66865e-02     2.95116e+03
    3.69410e-02     2.93132e+03
    3.71972e-02     2.91153e+03
    3.74553e-02     2.89201e+03
    3.77151e-02     2.87236e+03
    3.79768e-02     2.85281e+03
    3.82402e-02     2.83353e+03
    3.85055e-02     2.81418e+03
    3.87726e-02     2.79498e+03
    3.90416e-02     2.77598e+03
    3.93124e-02     2.75705e+03
    3.95851e-02     2.73825e+03
    3.98597e-02     2.71961e+03
    4.01363e-02     2.70109e+03
    4.04147e-02     2.68275e+03
    4.06950e-02     2.66452e+03
    4.09774e-02     2.64646e+03
    4.12616e-02     2.62857e+03
    4.15479e-02     2.61085e+03
    4.18361e-02     2.59331e+03
    4.21263e-02     2.57587e+03
    4.24185e-02     2.55866e+03
    4.27128e-02     2.54167e+03
    4.30091e-02     2.52484e+03
    4.33075e-02     2.50818e+03
    4.36079e-02     2.49169e+03
    4.39104e-02     2.47547e+03
    4.42150e-02     2.45940e+03
    4.45218e-02     2.44359e+03
    4.48306e-02     2.42798e+03
    4.51416e-02     2.41249e+03
    4.54548e-02     2.39729e+03
    4.57701e-02     2.38229e+03
    4.60876e-02     2.36747e+03
    4.64073e-02     2.35289e+03
    4.67293e-02     2.33853e+03
    4.70534e-02     2.32438e+03
    4.73798e-02     2.31045e+03
    4.77085e-02     2.29676e+03
    4.80395e-02     2.28320e+03
    4.83727e-02     2.26995e+03
    4.87083e-02     2.25686e+03
    4.90462e-02     2.24401e+03
    4.93865e-02     2.23134e+03
    4.97291e-02     2.21896e+03
    5.00740e-02     2.20671e+03
    5.04214e-02     2.19465e+03
    5.07712e-02     2.18279e+03
    5.11234e-02     2.17118e+03
    5.14780e-02     2.15968e+03
    5.18352e-02     2.14847e+03
    5.21947e-02     2.13740e+03
    5.25568e-02     2.12653e+03
    5.29214e-02     2.11577e+03
    5.32885e-02     2.10525e+03
    5.36582e-02     2.09490e+03
    5.40305e-02     2.08465e+03
    5.44053e-02     2.07455e+03
    5.47827e-02     2.06463e+03
    5.51627e-02     2.05481e+03
    5.55454e-02     2.04510e+03
    5.59307e-02     2.03557e+03
    5.63187e-02     2.02612e+03
    5.67094e-02     2.01679e+03
    5.71028e-02     2.00758e+03
    5.74990e-02     1.99841e+03
    5.78978e-02     1.98928e+03
    5.82995e-02     1.98021e+03
    5.87039e-02     1.97128e+03
    5.91111e-02     1.96237e+03
    5.95212e-02     1.95343e+03
    5.99341e-02     1.94454e+03
    6.03499e-02     1.93568e+03
    6.07685e-02     1.92681e+03
    6.11901e-02     1.91795e+03
    6.16146e-02     1.90902e+03
    6.20420e-02     1.90006e+03
    6.24724e-02     1.89110e+03
    6.29058e-02     1.88207e+03
    6.33422e-02     1.87291e+03
    6.37816e-02     1.86366e+03
    6.42241e-02     1.85437e+03
    6.46696e-02     1.84499e+03
    6.51182e-02     1.83547e+03
    6.55700e-02     1.82580e+03
    6.60248e-02     1.81612e+03
    6.64829e-02     1.80620e+03
    6.69441e-02     1.79606e+03
    6.74085e-02     1.78585e+03
    6.78761e-02     1.77541e+03
    6.83469e-02     1.76483e+03
    6.88211e-02     1.75404e+03
    6.92985e-02     1.74300e+03
    6.97792e-02     1.73180e+03
    7.02633e-02     1.72041e+03
    7.07507e-02     1.70876e+03
    7.12415e-02     1.69690e+03
    7.17358e-02     1.68487e+03
    7.22334e-02     1.67249e+03
    7.27345e-02     1.65995e+03
    7.32391e-02     1.64718e+03
    7.37471e-02     1.63420e+03
    7.42587e-02     1.62099e+03
    7.47739e-02     1.60748e+03
    7.52926e-02     1.59378e+03
    7.58149e-02     1.57983e+03
    7.63409e-02     1.56564e+03
    7.68704e-02     1.55127e+03
    7.74037e-02     1.53671e+03
    7.79407e-02     1.52191e+03
    7.84814e-02     1.50686e+03
    7.90258e-02     1.49175e+03
    7.95740e-02     1.47645e+03
    8.01260e-02     1.46088e+03
    8.06819e-02     1.44525e+03
    8.12416e-02     1.42952e+03
    8.18052e-02     1.41360e+03
    8.23727e-02     1.39755e+03
    8.29441e-02     1.38148e+03
    8.35195e-02     1.36527e+03
    8.40989e-02     1.34901e+03
    8.46823e-02     1.33278e+03
    8.52697e-02     1.31644e+03
    8.58613e-02     1.30019e+03
    8.64569e-02     1.28386e+03
    8.70567e-02     1.26763e+03
    8.76606e-02     1.25151e+03
    8.82687e-02     1.23537e+03
    8.88810e-02     1.21941e+03
    8.94976e-02     1.20349e+03
    9.01185e-02     1.18772e+03
    9.07436e-02     1.17221e+03
    9.13731e-02     1.15677e+03
    9.20070e-02     1.14160e+03
    9.26453e-02     1.12658e+03
    9.32880e-02     1.11178e+03
    9.39351e-02     1.09724e+03
    9.45868e-02     1.08295e+03
    9.52429e-02     1.06903e+03
    9.59036e-02     1.05530e+03
    9.65689e-02     1.04192e+03
    9.72389e-02     1.02891e+03
    9.79134e-02     1.01615e+03
    9.85927e-02     1.00374e+03
    9.92766e-02     9.91702e+02
    9.99653e-02     9.80024e+02
    1.00659e-01     9.68773e+02
    1.01357e-01     9.57683e+02
    1.02060e-01     9.47188e+02
    1.02768e-01     9.36890e+02
    1.03481e-01     9.27070e+02
    1.04199e-01     9.17592e+02
    1.04922e-01     9.08441e+02
    1.05650e-01     8.99740e+02
    1.06383e-01     8.91353e+02
    1.07121e-01     8.83263e+02
    1.07864e-01     8.75603e+02
    1.08612e-01     8.68161e+02
    1.09365e-01     8.61146e+02
    1.10124e-01     8.54404e+02
    1.10888e-01     8.47881e+02
    1.11657e-01     8.41712e+02
    1.12432e-01     8.35713e+02
    1.13212e-01     8.30026e+02
    1.13997e-01     8.24526e+02
    1.14788e-01     8.19174e+02
    1.15584e-01     8.14050e+02
    1.16386e-01     8.09004e+02
    1.17194e-01     8.04146e+02
    1.18007e-01     7.99313e+02
    1.18825e-01     7.94621e+02
    1.19650e-01     7.89936e+02
    1.20480e-01     7.85270e+02
    1.21315e-01     7.80589e+02
    1.22157e-01     7.75891e+02
    1.23004e-01     7.71168e+02
    1.23858e-01     7.66274e+02
    1.24717e-01     7.61369e+02
    1.25582e-01     7.56254e+02
    1.26453e-01     7.51067e+02
    1.27330e-01     7.45642e+02
    1.28214e-01     7.40107e+02
    1.29103e-01     7.34291e+02
    1.29999e-01     7.28343e+02
    1.30901e-01     7.22077e+02
    1.31809e-01     7.15673e+02
    1.32723e-01     7.08991e+02
    1.33644e-01     7.02074e+02
    1.34571e-01     6.94868e+02
    1.35504e-01     6.87493e+02
    1.36444e-01     6.79871e+02
    1.37391e-01     6.71993e+02
    1.38344e-01     6.63886e+02
    1.39304e-01     6.55642e+02
    1.40270e-01     6.47123e+02
    1.41243e-01     6.38549e+02
    1.42223e-01     6.29736e+02
    1.43210e-01     6.20892e+02
    1.44203e-01     6.11844e+02
    1.45204e-01     6.02843e+02
    1.46211e-01     5.93688e+02
    1.47225e-01     5.84633e+02
    1.48246e-01     5.75491e+02
    1.49275e-01     5.66495e+02
    1.50310e-01     5.57455e+02
    1.51353e-01     5.48579e+02
    1.52403e-01     5.39855e+02
    1.53460e-01     5.31200e+02
    1.54525e-01     5.22844e+02
    1.55597e-01     5.14589e+02
    1.56676e-01     5.06636e+02
    1.57763e-01     4.98895e+02
    1.58858e-01     4.91442e+02
    1.59960e-01     4.84237e+02
    1.61069e-01     4.77282e+02
    1.62187e-01     4.70700e+02
    1.63312e-01     4.64391e+02
    1.64445e-01     4.58392e+02
    1.65585e-01     4.52708e+02
    1.66734e-01     4.47286e+02
    1.67891e-01     4.42225e+02
    1.69055e-01     4.37396e+02
    1.70228e-01     4.32849e+02
    1.71409e-01     4.28600e+02
    1.72598e-01     4.24546e+02
    1.73796e-01     4.20745e+02
    1.75001e-01     4.17146e+02
    1.76215e-01     4.13698e+02
    1.77438e-01     4.10434e+02
    1.78669e-01     4.07271e+02
    1.79908e-01     4.04203e+02
    1.81156e-01     4.01218e+02
    1.82413e-01     3.98264e+02
    1.83678e-01     3.95297e+02
    1.84952e-01     3.92334e+02
    1.86235e-01     3.89333e+02
    1.87527e-01     3.86238e+02
    1.88828e-01     3.83059e+02
    1.90138e-01     3.79798e+02
    1.91457e-01     3.76373e+02
    1.92785e-01     3.72804e+02
    1.94123e-01     3.69120e+02
    1.95469e-01     3.65235e+02
    1.96825e-01     3.61176e+02
    1.98191e-01     3.56952e+02
    1.99566e-01     3.52611e+02
    2.00950e-01     3.48073e+02
    2.02344e-01     3.43389e+02
    2.03748e-01     3.38607e+02
    2.05161e-01     3.33706e+02
    2.06585e-01     3.28712e+02
    2.08018e-01     3.23649e+02
    2.09461e-01     3.18569e+02
    2.10914e-01     3.13477e+02
    2.12377e-01     3.08401e+02
    2.13850e-01     3.03345e+02
    2.15334e-01     2.98353e+02
    2.16828e-01     2.93482e+02
    2.18332e-01     2.88675e+02
    2.19846e-01     2.84058e+02
    2.21371e-01     2.79558e+02
    2.22907e-01     2.75233e+02
    2.24453e-01     2.71122e+02
    2.26011e-01     2.67156e+02
    2.27578e-01     2.63402e+02
    2.29157e-01     2.59834e+02
    2.30747e-01     2.56471e+02
    2.32348e-01     2.53286e+02
    2.33959e-01     2.50283e+02
    2.35582e-01     2.47455e+02
    2.37217e-01     2.44765e+02
    2.38862e-01     2.42209e+02
    2.40519e-01     2.39774e+02
    2.42188e-01     2.37426e+02
    2.43868e-01     2.35157e+02
    2.45560e-01     2.32941e+02
    2.47263e-01     2.30746e+02
    2.48979e-01     2.28547e+02
    2.50706e-01     2.26334e+02
    2.52445e-01     2.24095e+02
    2.54196e-01     2.21803e+02
    2.55960e-01     2.19441e+02
    2.57735e-01     2.17004e+02
    2.59523e-01     2.14490e+02
    2.61323e-01     2.11888e+02
    2.63136e-01     2.09196e+02
    2.64962e-01     2.06424e+02
    2.66800e-01     2.03581e+02
    2.68651e-01     2.00675e+02
    2.70514e-01     1.97715e+02
    2.72391e-01     1.94727e+02
    2.74281e-01     1.91729e+02
    2.76183e-01     1.88713e+02
    2.78099e-01     1.85730e+02
    2.80028e-01     1.82783e+02
    2.81971e-01     1.79876e+02
    2.83927e-01     1.77053e+02
    2.85897e-01     1.74306e+02
    2.87880e-01     1.71656e+02
    2.89877e-01     1.69110e+02
    2.91888e-01     1.66666e+02
    2.93913e-01     1.64329e+02
    2.95952e-01     1.62104e+02
    2.98005e-01     1.59983e+02
    3.00072e-01     1.57956e+02
    3.02154e-01     1.56021e+02
    3.04250e-01     1.54155e+02
    3.06361e-01     1.52362e+02
    3.08486e-01     1.50612e+02
    3.10626e-01     1.48896e+02
    3.12781e-01     1.47203e+02
    3.14951e-01     1.45523e+02
    3.17135e-01     1.43840e+02
    3.19335e-01     1.42132e+02
    3.21551e-01     1.40402e+02
    3.23781e-01     1.38649e+02
    3.26027e-01     1.36856e+02
    3.28289e-01     1.35037e+02
    3.30567e-01     1.33185e+02
    3.32860e-01     1.31300e+02
    3.35169e-01     1.29394e+02
    3.37494e-01     1.27480e+02
    3.39835e-01     1.25572e+02
    3.42193e-01     1.23655e+02
    3.44567e-01     1.21767e+02
    3.46957e-01     1.19910e+02
    3.49364e-01     1.18083e+02
    3.51787e-01     1.16297e+02
    3.54228e-01     1.14575e+02
    3.56685e-01     1.12911e+02
    3.59159e-01     1.11287e+02
    3.61651e-01     1.09728e+02
    3.64160e-01     1.08226e+02
    3.66686e-01     1.06779e+02
    3.69230e-01     1.05376e+02
    3.71791e-01     1.04009e+02
    3.74370e-01     1.02674e+02
    3.76968e-01     1.01358e+02
    3.79583e-01     1.00058e+02
    3.82216e-01     9.87758e+01
    3.84867e-01     9.74886e+01
    3.87537e-01     9.61972e+01
    3.90226e-01     9.48984e+01
    3.92933e-01     9.35938e+01
    3.95658e-01     9.22847e+01
    3.98403e-01     9.09707e+01
    4.01167e-01     8.96518e+01
    4.03950e-01     8.83324e+01
    4.06752e-01     8.70227e+01
    4.09574e-01     8.57223e+01
    4.12415e-01     8.44411e+01
    4.15276e-01     8.31836e+01
    4.18157e-01     8.19509e+01
    4.21058e-01     8.07442e+01
    4.23979e-01     7.95674e+01
    4.26920e-01     7.84241e+01
    4.29882e-01     7.73108e+01
    4.32864e-01     7.62249e+01
    4.35867e-01     7.51680e+01
    4.38890e-01     7.41290e+01
    4.41935e-01     7.31100e+01
    4.45001e-01     7.21072e+01
    4.48088e-01     7.11133e+01
    4.51196e-01     7.01276e+01
    4.54326e-01     6.91469e+01
    4.57478e-01     6.81688e+01
    4.60652e-01     6.71980e+01
    4.63847e-01     6.62277e+01
    4.67065e-01     6.52613e+01
    4.70305e-01     6.43024e+01
    4.73568e-01     6.33530e+01
    4.76853e-01     6.24132e+01
    4.80161e-01     6.14845e+01
    4.83492e-01     6.05744e+01
    4.86846e-01     5.96805e+01
    4.90223e-01     5.88028e+01
    4.93624e-01     5.79442e+01
    4.97048e-01     5.71031e+01
    5.00496e-01     5.62795e+01
    5.03968e-01     5.54704e+01
    5.07465e-01     5.46725e+01
    5.10985e-01     5.38891e+01
    5.14530e-01     5.31169e+01
    5.18099e-01     5.23512e+01
    5.21693e-01     5.15929e+01
    5.25312e-01     5.08414e+01
    5.28956e-01     5.00972e+01
    5.32626e-01     4.93594e+01
    5.36321e-01     4.86284e+01
    5.40041e-01     4.79074e+01
    5.43788e-01     4.71951e+01
    5.47560e-01     4.64914e+01
    5.51359e-01     4.57993e+01
    5.55183e-01     4.51196e+01
    5.59035e-01     4.44495e+01
    5.62913e-01     4.37910e+01
    5.66818e-01     4.31451e+01
    5.70750e-01     4.25090e+01
    5.74709e-01     4.18828e+01
    5.78696e-01     4.12651e+01
    5.82711e-01     4.06565e+01
    5.86753e-01     4.00567e+01
    5.90824e-01     3.94626e+01
    5.94922e-01     3.88757e+01
    5.99049e-01     3.82959e+01
    6.03205e-01     3.77219e+01
    6.07390e-01     3.71565e+01
    6.11603e-01     3.65990e+01
    6.15846e-01     3.60495e+01
    6.20118e-01     3.55077e+01
    6.24420e-01     3.49747e+01
    6.28752e-01     3.44499e+01
    6.33113e-01     3.39327e+01
    6.37505e-01     3.34237e+01
    6.41928e-01     3.29233e+01
    6.46381e-01     3.24295e+01
    6.50865e-01     3.19410e+01
    6.55380e-01     3.14592e+01
    6.59927e-01     3.09843e+01
    6.64505e-01     3.05163e+01
    6.69114e-01     3.00552e+01
    6.73756e-01     2.96007e+01
    6.78430e-01     2.91527e+01
    6.83137e-01     2.87113e+01
    6.87876e-01     2.82762e+01
    6.92647e-01     2.78473e+01
    6.97453e-01     2.74247e+01
    7.02291e-01     2.70081e+01
    7.07163e-01     2.65975e+01
    7.12068e-01     2.61928e+01
    7.17008e-01     2.57939e+01
    7.21982e-01     2.54008e+01
    7.26991e-01     2.50133e+01
    7.32034e-01     2.46315e+01
    7.37112e-01     2.42552e+01
    7.42226e-01     2.38844e+01
    7.47375e-01     2.35191e+01
    7.52559e-01     2.31592e+01
    7.57780e-01     2.28045e+01
    7.63037e-01     2.24550e+01
    7.68330e-01     2.21106e+01
    7.73660e-01     2.17712e+01
    7.79027e-01     2.14366e+01
    7.84431e-01     2.11069e+01
    7.89873e-01     2.07820e+01
    7.95352e-01     2.04618e+01
    8.00870e-01     2.01463e+01
    8.06426e-01     1.98354e+01
    8.12020e-01     1.95291e+01
    8.17653e-01     1.92273e+01
    8.23325e-01     1.89299e+01
    8.29037e-01     1.86369e+01
    8.34788e-01     1.83483e+01
    8.40579e-01     1.80639e+01
    8.46410e-01     1.77838e+01
    8.52282e-01     1.75078e+01
    8.58194e-01     1.72359e+01
    8.64148e-01     1.69681e+01
    8.70143e-01     1.67043e+01
    8.76179e-01     1.64444e+01
    8.82257e-01     1.61883e+01
    8.88377e-01     1.59362e+01
    8.94540e-01     1.56877e+01
    9.00746e-01     1.54431e+01
    9.06994e-01     1.52020e+01
    9.13286e-01     1.49646e+01
    9.19622e-01     1.47307e+01
    9.26002e-01     1.45004e+01
    9.32425e-01     1.42735e+01
    9.38894e-01     1.40499e+01
    9.45407e-01     1.38297e+01
    9.51965e-01     1.36128e+01
    9.58569e-01     1.33991e+01
    9.65219e-01     1.31886e+01
    9.71915e-01     1.29812e+01
    9.78657e-01     1.27768e+01
    9.85446e-01     1.25756e+01
    9.92283e-01     1.23773e+01
    9.99166e-01     1.21821e+01
    1.00610e+00     1.19899e+01
    1.01308e+00     1.18007e+01
    1.02010e+00     1.16144e+01
    1.02718e+00     1.14311e+01
    1.03431e+00     1.12506e+01
    1.04148e+00     1.10730e+01
    1.04871e+00     1.08980e+01
    1.05598e+00     1.07257e+01
    1.06331e+00     1.05560e+01
    1.07068e+00     1.03888e+01
    1.07811e+00     1.02241e+01
    1.08559e+00     1.00619e+01
    1.09312e+00     9.90203e+00
    1.10070e+00     9.74458e+00
    1.10834e+00     9.58946e+00
    1.11603e+00     9.43665e+00
    1.12377e+00     9.28612e+00
    1.13157e+00     9.13789e+00
    1.13942e+00     8.99195e+00
    1.14732e+00     8.84829e+00
    1.15528e+00     8.70692e+00
    1.16329e+00     8.56781e+00
    1.17136e+00     8.43095e+00
    1.17949e+00     8.29627e+00
    1.18767e+00     8.16369e+00
    1.19591e+00     8.03315e+00
    1.20421e+00     7.90459e+00
    1.21256e+00     7.77795e+00
    1.22097e+00     7.65317e+00
    1.22944e+00     7.53025e+00
    1.23797e+00     7.40919e+00
    1.24656e+00     7.29000e+00
    1.25521e+00     7.17267e+00
    1.26392e+00     7.05721e+00
    1.27268e+00     6.94362e+00
    1.28151e+00     6.83185e+00
    1.29040e+00     6.72187e+00
    1.29935e+00     6.61362e+00
    1.30837e+00     6.50704e+00
    1.31744e+00     6.40209e+00
    1.32658e+00     6.29872e+00
    1.33579e+00     6.19689e+00
    1.34505e+00     6.09660e+00
    1.35438e+00     5.99784e+00
    1.36378e+00     5.90061e+00
    1.37324e+00     5.80490e+00
    1.38277e+00     5.71072e+00
    1.39236e+00     5.61805e+00
    1.40202e+00     5.52688e+00
    1.41174e+00     5.43716e+00
    1.42154e+00     5.34889e+00
    1.43140e+00     5.26201e+00
    1.44133e+00     5.17651e+00
    1.45133e+00     5.09236e+00
    1.46140e+00     5.00952e+00
    1.47153e+00     4.92799e+00
    1.48174e+00     4.84775e+00
    1.49202e+00     4.76877e+00
    1.50237e+00     4.69105e+00
    1.51279e+00     4.61455e+00
    1.52329e+00     4.53928e+00
    1.53386e+00     4.46519e+00
    1.54450e+00     4.39228e+00
    1.55521e+00     4.32053e+00
    1.56600e+00     4.24990e+00
    1.57686e+00     4.18039e+00
    1.58780e+00     4.11196e+00
    1.59882e+00     4.04461e+00
    1.60991e+00     3.97833e+00
    1.62108e+00     3.91309e+00
    1.63232e+00     3.84889e+00
    1.64365e+00     3.78571e+00
    1.65505e+00     3.72354e+00
    1.66653e+00     3.66237e+00
    1.67809e+00     3.60218e+00
    1.68973e+00     3.54296e+00
    1.70145e+00     3.48468e+00
    1.71326e+00     3.42734e+00
    1.72514e+00     3.37092e+00
    1.73711e+00     3.31540e+00
    1.74916e+00     3.26077e+00
    1.76129e+00     3.20701e+00
    1.77351e+00     3.15411e+00
    1.78582e+00     3.10205e+00
    1.79820e+00     3.05081e+00
    1.81068e+00     3.00039e+00
    1.82324e+00     2.95076e+00
    1.83589e+00     2.90192e+00
    1.84862e+00     2.85386e+00
    1.86145e+00     2.80658e+00
    1.87436e+00     2.76005e+00
    1.88736e+00     2.71429e+00
    1.90046e+00     2.66927e+00
    1.91364e+00     2.62498e+00
    1.92692e+00     2.58142e+00
    1.94028e+00     2.53857e+00
    1.95374e+00     2.49642e+00
    1.96730e+00     2.45496e+00
    1.98094e+00     2.41417e+00
    1.99469e+00     2.37404e+00
    2.00852e+00     2.33456e+00
    2.02246e+00     2.29573e+00
    2.03649e+00     2.25753e+00
    2.05061e+00     2.21994e+00
    2.06484e+00     2.18297e+00
    2.07916e+00     2.14660e+00
    2.09359e+00     2.11082e+00
    2.10811e+00     2.07562e+00
    2.12274e+00     2.04098e+00
    2.13746e+00     2.00690e+00
    2.15229e+00     1.97336e+00
    2.16722e+00     1.94035e+00
    2.18225e+00     1.90786e+00
    2.19739e+00     1.87589e+00
    2.21264e+00     1.84445e+00
    2.22799e+00     1.81352e+00
    2.24344e+00     1.78311e+00
    2.25900e+00     1.75321e+00
    2.27468e+00     1.72382e+00
    2.29046e+00     1.69493e+00
    2.30634e+00     1.66652e+00
    2.32234e+00     1.63858e+00
    2.33845e+00     1.61109e+00
    2.35468e+00     1.58405e+00
    2.37101e+00     1.55744e+00
    2.38746e+00     1.53125e+00
    2.40402e+00     1.50548e+00
    2.42070e+00     1.48013e+00
    2.43749e+00     1.45520e+00
    2.45440e+00     1.43067e+00
    2.47143e+00     1.40656e+00
    2.48857e+00     1.38285e+00
    2.50584e+00     1.35954e+00
    2.52322e+00     1.33662e+00
    2.54072e+00     1.31407e+00
    2.55835e+00     1.29190e+00
    2.57610e+00     1.27009e+00
    2.59397e+00     1.24863e+00
    2.61196e+00     1.22752e+00
    2.63008e+00     1.20676e+00
    2.64833e+00     1.18634e+00
    2.66670e+00     1.16625e+00
    2.68520e+00     1.14649e+00
    2.70383e+00     1.12707e+00
    2.72258e+00     1.10797e+00
    2.74147e+00     1.08918e+00
    2.76049e+00     1.07071e+00
    2.77964e+00     1.05255e+00
    2.79892e+00     1.03469e+00
    2.81834e+00     1.01712e+00
    2.83789e+00     9.99851e-01
    2.85757e+00     9.82866e-01
    2.87740e+00     9.66163e-01
    2.89736e+00     9.49739e-01
    2.91746e+00     9.33590e-01
    2.93770e+00     9.17711e-01
    2.95808e+00     9.02098e-01
    2.97860e+00     8.86747e-01
    2.99926e+00     8.71653e-01
    3.02007e+00     8.56810e-01
    3.04102e+00     8.42214e-01
    3.06211e+00     8.27860e-01
    3.08336e+00     8.13743e-01
    3.10475e+00     7.99859e-01
    3.12628e+00     7.86205e-01
    3.14797e+00     7.72778e-01
    3.16981e+00     7.59574e-01
    3.19180e+00     7.46591e-01
    3.21394e+00     7.33826e-01
    3.23624e+00     7.21275e-01
    3.25869e+00     7.08935e-01
    3.28129e+00     6.96804e-01
    3.30406e+00     6.84876e-01
    3.32698e+00     6.73149e-01
    3.35006e+00     6.61620e-01
    3.37330e+00     6.50284e-01
    3.39670e+00     6.39140e-01
    3.42026e+00     6.28182e-01
    3.44399e+00     6.17409e-01
    3.46788e+00     6.06818e-01
    3.49194e+00     5.96405e-01
    3.51616e+00     5.86168e-01
    3.54055e+00     5.76103e-01
    3.56511e+00     5.66208e-01
    3.58985e+00     5.56480e-01
    3.61475e+00     5.46915e-01
    3.63982e+00     5.37512e-01
    3.66508e+00     5.28267e-01
    3.69050e+00     5.19178e-01
    3.71610e+00     5.10241e-01
    3.74188e+00     5.01455e-01
    3.76784e+00     4.92817e-01
    3.79398e+00     4.84324e-01
    3.82030e+00     4.75975e-01
    3.84680e+00     4.67766e-01
    3.87348e+00     4.59695e-01
    3.90036e+00     4.51761e-01
    3.92741e+00     4.43961e-01
    3.95466e+00     4.36293e-01
    3.98209e+00     4.28755e-01
    4.00972e+00     4.21346e-01
    4.03753e+00     4.14062e-01
    4.06554e+00     4.06903e-01
    4.09374e+00     3.99866e-01
    4.12214e+00     3.92948e-01
    4.15074e+00     3.86149e-01
    4.17953e+00     3.79465e-01
    4.20853e+00     3.72894e-01
    4.23772e+00     3.66435e-01
    4.26712e+00     3.60086e-01
    4.29672e+00     3.53845e-01
    4.32653e+00     3.47710e-01
    4.35654e+00     3.41680e-01
    4.38677e+00     3.35753e-01
    4.41720e+00     3.29927e-01
    4.44784e+00     3.24201e-01
    4.47870e+00     3.18572e-01
    4.50976e+00     3.13040e-01
    4.54105e+00     3.07602e-01
    4.57255e+00     3.02257e-01
    4.60427e+00     2.97004e-01
    4.63621e+00     2.91840e-01
    4.66837e+00     2.86764e-01
    4.70076e+00     2.81775e-01
    4.73337e+00     2.76871e-01
    4.76621e+00     2.72050e-01
    4.79927e+00     2.67312e-01
    4.83256e+00     2.62655e-01
    4.86609e+00     2.58077e-01
    4.89984e+00     2.53578e-01
    4.93384e+00     2.49156e-01
    4.96806e+00     2.44810e-01
    5.00253e+00     2.40539e-01
    5.03723e+00     2.36342e-01
    5.07217e+00     2.32218e-01
    5.10736e+00     2.28164e-01
    5.14279e+00     2.24181e-01
    5.17847e+00     2.20265e-01
    5.21439e+00     2.16416e-01
    5.25056e+00     2.12632e-01
    5.28699e+00     2.08913e-01
    5.32366e+00     2.05256e-01
    5.36060e+00     2.01662e-01
    5.39778e+00     1.98130e-01
    5.43523e+00     1.94659e-01
    5.47293e+00     1.91248e-01
    5.51090e+00     1.87897e-01
    5.54913e+00     1.84605e-01
    5.58763e+00     1.81371e-01
    5.62639e+00     1.78193e-01
    5.66542e+00     1.75070e-01
    5.70472e+00     1.72000e-01
    5.74430e+00     1.68984e-01
    5.78414e+00     1.66019e-01
    5.82427e+00     1.63105e-01
    5.86467e+00     1.60240e-01
    5.90536e+00     1.57425e-01
    5.94632e+00     1.54659e-01
    5.98758e+00     1.51940e-01
    6.02911e+00     1.49268e-01
    6.07094e+00     1.46642e-01
    6.11305e+00     1.44062e-01
    6.15546e+00     1.41527e-01
    6.19816e+00     1.39035e-01
    6.24116e+00     1.36587e-01
    6.28445e+00     1.34182e-01
    6.32805e+00     1.31819e-01
    6.37195e+00     1.29497e-01
    6.41615e+00     1.27215e-01
    6.46066e+00     1.24973e-01
    6.50548e+00     1.22771e-01
    6.55061e+00     1.20607e-01
    6.59605e+00     1.18481e-01
    6.64181e+00     1.16392e-01
    6.68789e+00     1.14339e-01
    6.73428e+00     1.12322e-01
    6.78100e+00     1.10340e-01
    6.82804e+00     1.08392e-01
    6.87541e+00     1.06478e-01
    6.92310e+00     1.04596e-01
    6.97113e+00     1.02747e-01
    7.01949e+00     1.00930e-01
    7.06818e+00     9.91440e-02
    7.11722e+00     9.73895e-02
    7.16659e+00     9.56657e-02
    7.21631e+00     9.39721e-02
    7.26637e+00     9.23084e-02
    7.31677e+00     9.06738e-02
    7.36753e+00     8.90679e-02
    7.41864e+00     8.74901e-02
    7.47011e+00     8.59400e-02
    7.52193e+00     8.44169e-02
    7.57411e+00     8.29204e-02
    7.62665e+00     8.14500e-02
    7.67956e+00     8.00054e-02
    7.73283e+00     7.85860e-02
    7.78648e+00     7.71914e-02
    7.84049e+00     7.58213e-02
    7.89488e+00     7.44752e-02
    7.94965e+00     7.31526e-02
    8.00480e+00     7.18533e-02
    8.06033e+00     7.05766e-02
    8.11624e+00     6.93223e-02
    8.17255e+00     6.80900e-02
    8.22924e+00     6.68792e-02
    8.28633e+00     6.56896e-02
    8.34381e+00     6.45209e-02
    8.40170e+00     6.33727e-02
    8.45998e+00     6.22447e-02
    8.51867e+00     6.11366e-02
    8.57776e+00     6.00480e-02
    8.63727e+00     5.89787e-02
    8.69719e+00     5.79282e-02
    8.75752e+00     5.68963e-02
    8.81827e+00     5.58826e-02
    8.87945e+00     5.48867e-02
    8.94105e+00     5.39082e-02
    9.00307e+00     5.29470e-02
    9.06553e+00     5.20026e-02
    9.12842e+00     5.10749e-02
    9.19174e+00     5.01634e-02
    9.25551e+00     4.92680e-02
    9.31971e+00     4.83884e-02
    9.38436e+00     4.75243e-02
    9.44947e+00     4.66754e-02
    9.51502e+00     4.58415e-02
    9.58102e+00     4.50222e-02
    9.64749e+00     4.42175e-02
    9.71442e+00     4.34269e-02
    9.78181e+00     4.26502e-02
    9.84966e+00     4.18871e-02
    9.91799e+00     4.11376e-02
    9.98680e+00     4.04013e-02
    1.00561e+01     3.96780e-02
    1.01258e+01     3.89676e-02
    1.01961e+01     3.82698e-02
    1.02668e+01     3.75845e-02
    1.03380e+01     3.69114e-02
    1.04098e+01     3.62503e-02
    1.04820e+01     3.56011e-02
    1.05547e+01     3.49635e-02
    1.06279e+01     3.43372e-02
    1.07016e+01     3.37221e-02
    1.07759e+01     3.31180e-02
    1.08506e+01     3.25246e-02
    1.09259e+01     3.19416e-02
    1.10017e+01     3.13688e-02
    1.10780e+01     3.08059e-02
    1.11549e+01     3.02527e-02
    1.12322e+01     2.97090e-02
    1.13102e+01     2.91746e-02
    1.13886e+01     2.86495e-02
    1.14676e+01     2.81336e-02
    1.15472e+01     2.76268e-02
    1.16273e+01     2.71291e-02
    1.17079e+01     2.66404e-02
    1.17892e+01     2.61606e-02
    1.18709e+01     2.56896e-02
    1.19533e+01     2.52271e-02
    1.20362e+01     2.47732e-02
    1.21197e+01     2.43275e-02
    1.22038e+01     2.38899e-02
    1.22885e+01     2.34603e-02
    1.23737e+01     2.30385e-02
    1.24595e+01     2.26242e-02
    1.25460e+01     2.22173e-02
    1.26330e+01     2.18176e-02
    1.27206e+01     2.14248e-02
    1.28089e+01     2.10389e-02
    1.28977e+01     2.06596e-02
    1.29872e+01     2.02868e-02
    1.30773e+01     1.99206e-02
    1.31680e+01     1.95609e-02
    1.32594e+01     1.92075e-02
    1.33514e+01     1.88605e-02
    1.34440e+01     1.85197e-02
    1.35372e+01     1.81851e-02
    1.36312e+01     1.78566e-02
    1.37257e+01     1.75340e-02
    1.38209e+01     1.72173e-02
    1.39168e+01     1.69063e-02
    1.40134e+01     1.66010e-02
    1.41106e+01     1.63012e-02
    1.42085e+01     1.60068e-02
    1.43070e+01     1.57176e-02
    1.44063e+01     1.54336e-02
    1.45062e+01     1.51545e-02
    1.46068e+01     1.48804e-02
    1.47082e+01     1.46109e-02
    1.48102e+01     1.43462e-02
    1.49129e+01     1.40862e-02
    1.50164e+01     1.38308e-02
    1.51206e+01     1.35800e-02
    1.52255e+01     1.33337e-02
    1.53311e+01     1.30920e-02
    1.54374e+01     1.28547e-02
    1.55445e+01     1.26217e-02
    1.56524e+01     1.23930e-02
    1.57610e+01     1.21684e-02
    1.58703e+01     1.19479e-02
    1.59804e+01     1.17313e-02
    1.60912e+01     1.15186e-02
    1.62029e+01     1.13097e-02
    1.63153e+01     1.11045e-02
    1.64285e+01     1.09030e-02
    1.65424e+01     1.07051e-02
    1.66572e+01     1.05106e-02
    1.67727e+01     1.03196e-02
    1.68891e+01     1.01320e-02
    1.70062e+01     9.94774e-03
    1.71242e+01     9.76679e-03
    1.72430e+01     9.58912e-03
    1.73626e+01     9.41469e-03
    1.74831e+01     9.24347e-03
    1.76044e+01     9.07539e-03
    1.77265e+01     8.91038e-03
    1.78495e+01     8.74837e-03
    1.79733e+01     8.58927e-03
    1.80980e+01     8.43301e-03
    1.82235e+01     8.27951e-03
    1.83499e+01     8.12870e-03
    1.84772e+01     7.98056e-03
    1.86054e+01     7.83505e-03
    1.87345e+01     7.69216e-03
    1.88644e+01     7.55186e-03
    1.89953e+01     7.41413e-03
    1.91271e+01     7.27894e-03
    1.92598e+01     7.14626e-03
    1.93934e+01     7.01602e-03
    1.95279e+01     6.88816e-03
    1.96634e+01     6.76262e-03
    1.97998e+01     6.63936e-03
    1.99371e+01     6.51832e-03
    2.00755e+01     6.39943e-03
    2.02147e+01     6.28268e-03
    2.03549e+01     6.16802e-03
    2.04962e+01     6.05542e-03
    2.06383e+01     5.94484e-03
    2.07815e+01     5.83626e-03
    2.09257e+01     5.72964e-03
    2.10708e+01     5.62494e-03
    2.12170e+01     5.52214e-03
    2.13642e+01     5.42120e-03
    2.15124e+01     5.32208e-03
    2.16616e+01     5.22476e-03
    2.18119e+01     5.12920e-03
    2.19632e+01     5.03537e-03
    2.21156e+01     4.94323e-03
    2.22690e+01     4.85277e-03
    2.24235e+01     4.76394e-03
    2.25790e+01     4.67672e-03
    2.27357e+01     4.59108e-03
    2.28934e+01     4.50700e-03
    2.30522e+01     4.42444e-03
    2.32121e+01     4.34338e-03
    2.33732e+01     4.26381e-03
    2.35353e+01     4.18569e-03
    2.36986e+01     4.10901e-03
    2.38630e+01     4.03374e-03
    2.40285e+01     3.95985e-03
    2.41952e+01     3.88732e-03
    2.43630e+01     3.81610e-03
    2.45321e+01     3.74618e-03
    2.47022e+01     3.67751e-03
    2.48736e+01     3.61006e-03
    2.50462e+01     3.54381e-03
    2.52199e+01     3.47875e-03
    2.53949e+01     3.41485e-03
    2.55710e+01     3.35210e-03
    2.57484e+01     3.29050e-03
    2.59270e+01     3.23003e-03
    2.61069e+01     3.17067e-03
    2.62880e+01     3.11242e-03
    2.64704e+01     3.05524e-03
    2.66540e+01     2.99911e-03
    2.68389e+01     2.94402e-03
    2.70251e+01     2.88993e-03
    2.72126e+01     2.83682e-03
    2.74013e+01     2.78468e-03
    2.75914e+01     2.73349e-03
    2.77828e+01     2.68322e-03
    2.79756e+01     2.63387e-03
    2.81696e+01     2.58542e-03
    2.83651e+01     2.53784e-03
    2.85618e+01     2.49113e-03
    2.87600e+01     2.44527e-03
    2.89595e+01     2.40025e-03
    2.91604e+01     2.35605e-03
    2.93627e+01     2.31265e-03
    2.95664e+01     2.27004e-03
    2.97715e+01     2.22820e-03
    2.99780e+01     2.18713e-03
    3.01860e+01     2.14681e-03
    3.03954e+01     2.10723e-03
    3.06062e+01     2.06838e-03
    3.08185e+01     2.03025e-03
    3.10323e+01     1.99282e-03
    3.12476e+01     1.95608e-03
    3.14644e+01     1.92002e-03
    3.16827e+01     1.88463e-03
    3.19024e+01     1.84988e-03
    3.21238e+01     1.81577e-03
    3.23466e+01     1.78227e-03
    3.25710e+01     1.74937e-03
    3.27969e+01     1.71706e-03
    3.30245e+01     1.68533e-03
    3.32536e+01     1.65417e-03
    3.34842e+01     1.62359e-03
    3.37165e+01     1.59357e-03
    3.39504e+01     1.56410e-03
    3.41859e+01     1.53519e-03
    3.44231e+01     1.50681e-03
    3.46619e+01     1.47897e-03
    3.49024e+01     1.45163e-03
    3.51445e+01     1.42480e-03
    3.53883e+01     1.39846e-03
    3.56338e+01     1.37260e-03
    3.58810e+01     1.34721e-03
    3.61299e+01     1.32228e-03
    3.63805e+01     1.29781e-03
    3.66329e+01     1.27378e-03
    3.68870e+01     1.25019e-03
    3.71429e+01     1.22704e-03
    3.74006e+01     1.20431e-03
    3.76600e+01     1.18200e-03
    3.79213e+01     1.16010e-03
    3.81844e+01     1.13861e-03
    3.84492e+01     1.11751e-03
    3.87160e+01     1.09679e-03
    3.89846e+01     1.07647e-03
    3.92550e+01     1.05651e-03
    3.95273e+01     1.03693e-03
    3.98015e+01     1.01770e-03
    4.00776e+01     9.98829e-04
    4.03557e+01     9.80305e-04
    4.06356e+01     9.62123e-04
    4.09175e+01     9.44274e-04
    4.12014e+01     9.26754e-04
    4.14872e+01     9.09556e-04
    4.17750e+01     8.92673e-04
    4.20648e+01     8.76099e-04
    4.23566e+01     8.59828e-04
    4.26504e+01     8.43855e-04
    4.29463e+01     8.28174e-04
    4.32442e+01     8.12781e-04
    4.35442e+01     7.97671e-04
    4.38463e+01     7.82842e-04
    4.41505e+01     7.68287e-04
    4.44567e+01     7.54004e-04
    4.47651e+01     7.39988e-04
    4.50757e+01     7.26232e-04
    4.53884e+01     7.12731e-04
    4.57032e+01     6.99479e-04
    4.60203e+01     6.86470e-04
    4.63395e+01     6.73701e-04
    4.66610e+01     6.61164e-04
    4.69847e+01     6.48856e-04
    4.73106e+01     6.36774e-04
    4.76388e+01     6.24914e-04
    4.79693e+01     6.13273e-04
    4.83021e+01     6.01848e-04
    4.86372e+01     5.90634e-04
    4.89746e+01     5.79629e-04
    4.93143e+01     5.68828e-04
    4.96564e+01     5.58228e-04
    5.00009e+01     5.47823e-04
    5.03478e+01     5.37611e-04
    5.06970e+01     5.27587e-04
    5.10487e+01     5.17747e-04
    5.14029e+01     5.08090e-04
    5.17595e+01     4.98610e-04
    5.21185e+01     4.89306e-04
    5.24801e+01     4.80174e-04
    5.28441e+01     4.71211e-04
    5.32107e+01     4.62415e-04
    5.35799e+01     4.53783e-04
    5.39515e+01     4.45310e-04
    5.43258e+01     4.36994e-04
    5.47027e+01     4.28831e-04
    5.50822e+01     4.20819e-04
    5.54643e+01     4.12954e-04
    5.58490e+01     4.05233e-04
    5.62365e+01     3.97655e-04
    5.66266e+01     3.90216e-04
    5.70194e+01     3.82917e-04
    5.74150e+01     3.75753e-04
    5.78133e+01     3.68723e-04
    5.82143e+01     3.61826e-04
    5.86182e+01     3.55059e-04
    5.90248e+01     3.48418e-04
    5.94343e+01     3.41900e-04
    5.98466e+01     3.35503e-04
    6.02618e+01     3.29223e-04
    6.06798e+01     3.23058e-04
    6.11007e+01     3.17006e-04
    6.15246e+01     3.11065e-04
    6.19514e+01     3.05233e-04
    6.23812e+01     2.99510e-04
    6.28139e+01     2.93893e-04
    6.32497e+01     2.88382e-04
    6.36885e+01     2.82974e-04
    6.41303e+01     2.77668e-04
    6.45752e+01     2.72462e-04
    6.50231e+01     2.67354e-04
    6.54742e+01     2.62340e-04
    6.59284e+01     2.57420e-04
    6.63858e+01     2.52591e-04
    6.68463e+01     2.47851e-04
    6.73100e+01     2.43199e-04
    6.77769e+01     2.38633e-04
    6.82471e+01     2.34151e-04
    6.87206e+01     2.29752e-04
    6.91973e+01     2.25435e-04
    6.96773e+01     2.21198e-04
    7.01607e+01     2.17040e-04
    7.06474e+01     2.12958e-04
    7.11375e+01     2.08953e-04
    7.16310e+01     2.05022e-04
    7.21279e+01     2.01164e-04
    7.26283e+01     1.97378e-04
    7.31321e+01     1.93663e-04
    7.36394e+01     1.90017e-04
    7.41503e+01     1.86440e-04
    7.46647e+01     1.82929e-04
    7.51826e+01     1.79485e-04
    7.57042e+01     1.76106e-04
    7.62294e+01     1.72791e-04
    7.67582e+01     1.69537e-04
    7.72907e+01     1.66345e-04
    7.78268e+01     1.63212e-04
    7.83667e+01     1.60137e-04
    7.89104e+01     1.57118e-04
    7.94578e+01     1.54155e-04
    8.00090e+01     1.51246e-04
    8.05640e+01     1.48391e-04
    8.11229e+01     1.45589e-04
    8.16857e+01     1.42839e-04
    8.22523e+01     1.40142e-04
    8.28229e+01     1.37495e-04
    8.33975e+01     1.34899e-04
    8.39760e+01     1.32352e-04
    8.45586e+01     1.29853e-04
    8.51452e+01     1.27401e-04
    8.57359e+01     1.24994e-04
    8.63306e+01     1.22632e-04
    8.69295e+01     1.20313e-04
    8.75326e+01     1.18037e-04
    8.81398e+01     1.15803e-04
    8.87512e+01     1.13611e-04
    8.93669e+01     1.11460e-04
    8.99869e+01     1.09349e-04
    9.06111e+01     1.07278e-04
    9.12397e+01     1.05247e-04
    9.18726e+01     1.03254e-04
    9.25100e+01     1.01298e-04
    9.31517e+01     9.93792e-05
    9.37979e+01     9.74963e-05
    9.44486e+01     9.56485e-05
    9.51038e+01     9.38350e-05
    9.57636e+01     9.20553e-05
    9.64279e+01     9.03088e-05
    9.70968e+01     8.85949e-05
    9.77704e+01     8.69131e-05
    9.84487e+01     8.52628e-05
    9.91316e+01     8.36436e-05
    9.98193e+01     8.20549e-05
    1.00512e+02     8.04962e-05
    1.01209e+02     7.89669e-05
    1.01911e+02     7.74666e-05
    1.02618e+02     7.59948e-05
    1.03330e+02     7.45510e-05

